Photometric classification of HSC transients using machine learning

The advancement of technology has resulted in a rapid increase in supernova (SN) discoveries. The Subaru/Hyper Suprime-Cam (HSC) transient survey, conducted from fall 2016 through spring 2017, yielded 1824 SN candidates. This gave rise to the need for fast type classification for spectroscopic follow-up and prompted us to develop a machine learning algorithm using a deep neural network (DNN) with highway layers. This machine is trained by actual observed cadence and filter combinations such that we can directly input the observed data array into the machine without any interpretation. We tested our model with a dataset from the LSST classification challenge (Deep Drilling Field). Our classifier scores an area under the curve (AUC) of 0.996 for binary classification (SN Ia or non-SN Ia) and 95.3% accuracy for three-class classification (SN Ia, SN Ibc, or SN II). Application of our binary classification to HSC transient data yields an AUC score of 0.925. With two weeks of HSC data since the first detection, this classifier achieves 78.1% accuracy for binary classification, and the accuracy increases to 84.2% with the full dataset. This paper discusses the potential use of machine learning for SN type classification purposes.

==> COSMOS2016_all1824SN_ML_results.dat <==
# Supplementary table 1 of Takahashi et al. PASJ
#
# ML classification results of 1824 HSC SNe
#
# column  1, Index:	Index
# column  2, Name:	SN Name
# column  3, Case:	Case (-1 if not available)
# column  4, z:		Redshift (NaN if not available)
# column  5, z_err1:	Redshift error 1
# column  6, z_err2:	Redshift error 2
# column  7, z_src:	Redshift source (1: spec-z, 2: COSMOS photo-z, 3: HSC photo-z ultra-deep, 4: HSC photo-z deep, 0: hostless)
# column  8, dof:	Degree of freedom in SALT2 fitting
# column  9, Label:	SN type labeled by SALT2 fitting (UC: unclassified)
# column 10, F_cover:	Flag indicating whether the photometric data covers the period of 10 days before and 20 days after the peak
# column 11, M2_Ia:	Ia probability in binary classification with pseudo-absolute magnitude (M) and normalized flux (f)
# column 12, M3_Ia:	Ia probability in 3-class classification with M and f
# column 13, M3_Ibc:	Ibc probability in 3-class classification with M and f
# column 14, M3_II:	II probability in 3-class classification with M and f
# column 15, M3_pred:	SN type in 3-class classification with M and f
# column 16, m2_Ia:	Ia probability in binary classification with magnitude (m) and normalized flux (f)
# column 17, m3_Ia:	Ia probability in 3-class classification with m and f
# column 18, m3_Ibc:	Ibc probability in 3-class classification with m and f
# column 19, m3_II:	II probability in 3-class classification with m and f
# column 20, m3_pred:	SN type in 3-class classification with m and f
#
#Index	Name		Case	z	z_err1	z_err2	z_src	dof	Label	F_cover	M2_Ia	M3_Ia	M3_Ibc	M3_II	M3_pred	m2_Ia	m3_Ia	m3_Ibc	m3_II	m3_pred
0	HSC16aaau	1	0.370	-0.072	0.110	3	7	Ia?	False	0.556	0.554	0.022	0.424	Ia	0.517	0.649	0.008	0.342	Ia
1	HSC16aaav	1	3.280	-2.423	0.167	4	17	nonIa	True	0.134	0.049	0.002	0.949	II	0.279	0.356	0.048	0.596	II
2	HSC16aabj	0	0.361	-0.008	0.007	2	8	nonIa	False	0.630	0.667	0.001	0.331	Ia	0.574	0.578	0.018	0.405	Ia
3	HSC16aabk	1	NaN	0.000	0.000	0	9	Ia?	False	NaN	NaN	NaN	NaN	NaN	0.433	0.675	0.077	0.248	Ia
4	HSC16aabp	1	1.477	-0.032	0.037	2	19	nonIa	False	0.957	0.964	0.001	0.035	Ia	0.807	0.871	0.039	0.090	Ia
5	HSC16aaby	1	0.486	-0.011	0.011	2	8	Ia?	False	0.067	0.041	0.194	0.766	II	0.069	0.024	0.177	0.799	II
6	HSC16aact	1	0.130	-0.031	0.038	3	8	nonIa	False	0.166	0.117	0.395	0.487	II	0.786	0.706	0.010	0.285	Ia
7	HSC16aacu	1	0.910	-0.017	0.030	3	17	nonIa	False	0.750	0.776	0.001	0.223	Ia	0.773	0.785	0.003	0.212	Ia
8	HSC16aacz	0	0.830	-0.046	0.080	3	12	Ia	False	0.422	0.474	0.167	0.359	Ia	0.339	0.590	0.153	0.257	Ia
9	HSC16aads	0	0.470	-0.097	0.229	3	8	nonIa	False	0.525	0.460	0.252	0.288	Ia	0.688	0.669	0.041	0.290	Ia
10	HSC16aadv	0	0.650	-0.033	0.041	3	16	Ia	False	0.406	0.562	0.257	0.181	Ia	0.575	0.781	0.100	0.119	Ia
11	HSC16aaei	0	1.175	0.000	0.000	1	17	Ia	False	0.923	0.970	0.013	0.016	Ia	0.867	0.907	0.065	0.028	Ia
12	HSC16aaen	0	0.526	0.000	0.000	1	8	Ia?	False	0.696	0.792	0.065	0.143	Ia	0.875	0.864	0.068	0.068	Ia
13	HSC16aaex	0	1.420	-0.032	0.028	2	20	Ia?	False	0.703	0.504	0.001	0.495	Ia	0.723	0.699	0.036	0.265	Ia
14	HSC16aaey	0	0.787	-0.038	0.022	2	18	Ia	False	0.848	0.802	0.035	0.163	Ia	0.887	0.850	0.028	0.122	Ia
15	HSC16aaez	0	1.419	0.000	0.000	1	14	nonIa	False	0.954	0.906	0.000	0.094	Ia	0.531	0.533	0.059	0.408	Ia
16	HSC16aafa	0	0.275	0.000	0.000	1	5	nonIa	False	0.658	0.524	0.003	0.473	Ia	0.614	0.627	0.005	0.368	Ia
17	HSC16aafb	0	0.470	-0.031	0.041	3	8	Ia?	False	0.586	0.615	0.207	0.178	Ia	0.532	0.641	0.122	0.238	Ia
18	HSC16aafc	0	1.250	-0.050	0.017	2	21	Ia?	True	0.987	0.991	0.000	0.009	Ia	0.919	0.931	0.011	0.058	Ia
19	HSC16aafq	0	NaN	0.000	0.000	0	19	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.334	0.166	0.014	0.820	II
20	HSC16aafy	0	0.960	-0.058	0.063	3	14	Ia?	False	0.732	0.732	0.129	0.138	Ia	0.839	0.827	0.042	0.131	Ia
21	HSC16aafz	1	0.880	-0.032	0.040	3	23	Ia?	True	0.510	0.376	0.405	0.219	Ibc	0.144	0.197	0.761	0.042	Ibc
22	HSC16aags	0	0.528	0.000	0.000	1	8	nonIa	False	0.286	0.449	0.263	0.288	Ia	0.302	0.487	0.302	0.211	Ia
23	HSC16aahh	0	0.658	0.000	0.000	1	8	nonIa	False	0.781	0.535	0.000	0.465	Ia	0.141	0.393	0.248	0.360	Ia
24	HSC16aahi	1	0.946	0.000	0.000	1	6	nonIa	False	0.640	0.500	0.024	0.477	Ia	0.503	0.568	0.036	0.396	Ia
25	HSC16aahk	0	1.008	-0.001	0.000	1	20	Ia	True	0.862	0.848	0.026	0.126	Ia	0.963	0.942	0.009	0.049	Ia
26	HSC16aahv	0	0.933	-0.014	0.013	2	14	Ia	False	0.719	0.918	0.064	0.017	Ia	0.966	0.954	0.023	0.023	Ia
27	HSC16aahz	0	0.550	0.000	0.000	1	15	nonIa	False	0.533	0.538	0.247	0.215	Ia	0.557	0.419	0.413	0.168	Ia
28	HSC16aaik	0	0.384	0.000	0.000	1	8	Ia	False	0.691	0.812	0.008	0.180	Ia	0.696	0.734	0.050	0.215	Ia
29	HSC16aair	0	1.710	-0.069	0.088	3	18	Ia	False	0.208	0.142	0.000	0.858	II	0.901	0.920	0.009	0.071	Ia
30	HSC16aais	0	0.530	0.000	0.000	1	18	Ia	True	0.664	0.503	0.000	0.496	Ia	0.721	0.727	0.008	0.265	Ia
31	HSC16aaiv	0	0.368	0.000	0.000	1	19	nonIa	True	0.045	0.045	0.005	0.950	II	0.062	0.018	0.003	0.979	II
32	HSC16aaix	0	0.373	-0.306	0.135	2	9	nonIa	False	0.301	0.291	0.575	0.134	Ibc	0.367	0.400	0.388	0.212	Ia
33	HSC16aajc	0	1.196	0.000	0.000	1	22	nonIa	True	0.161	0.177	0.020	0.803	II	0.031	0.064	0.012	0.924	II
34	HSC16aajf	0	0.853	0.000	0.000	1	8	Ia?	False	0.399	0.405	0.022	0.573	II	0.391	0.343	0.237	0.420	II
35	HSC16aajh	0	NaN	0.000	0.000	0	20	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.869	0.793	0.007	0.200	Ia
36	HSC16aaji	0	0.880	-0.185	0.149	3	18	nonIa	False	0.750	0.799	0.089	0.112	Ia	0.824	0.908	0.028	0.063	Ia
37	HSC16aajm	0	0.342	0.000	0.000	1	8	nonIa	False	0.224	0.292	0.364	0.345	Ibc	0.566	0.571	0.063	0.367	Ia
38	HSC16aajp	0	0.376	-0.010	0.009	2	15	nonIa	False	0.143	0.183	0.026	0.790	II	0.218	0.178	0.011	0.811	II
39	HSC16aajt	0	0.772	-0.001	0.000	1	18	nonIa	False	0.152	0.216	0.005	0.779	II	0.896	0.817	0.016	0.167	Ia
40	HSC16aaks	0	1.125	0.000	0.000	1	16	Ia	False	0.875	0.892	0.003	0.104	Ia	0.779	0.747	0.043	0.210	Ia
41	HSC16aalm	0	0.160	-0.056	0.071	4	7	nonIa	False	0.039	0.055	0.077	0.868	II	0.090	0.059	0.102	0.839	II
42	HSC16aaly	0	0.227	0.000	0.000	1	12	nonIa	True	0.188	0.251	0.122	0.627	II	0.697	0.663	0.003	0.334	Ia
43	HSC16aamk	0	NaN	0.000	0.000	0	17	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.152	0.113	0.016	0.871	II
44	HSC16aamm	2	0.370	0.000	0.000	1	8	Ia	False	0.638	0.701	0.003	0.296	Ia	0.498	0.612	0.057	0.331	Ia
45	HSC16aamw	0	1.132	-0.013	0.021	2	20	Ia	False	0.968	0.957	0.005	0.039	Ia	0.759	0.766	0.048	0.186	Ia
46	HSC16aaoa	0	1.060	-0.037	0.024	2	20	Ia	True	0.962	0.940	0.001	0.059	Ia	0.914	0.909	0.004	0.087	Ia
47	HSC16aaoc	0	0.829	0.000	0.000	1	24	nonIa	True	0.600	0.397	0.005	0.598	II	0.720	0.409	0.046	0.545	II
48	HSC16aaod	0	2.400	-0.715	0.281	3	9	nonIa	True	0.232	0.118	0.000	0.882	II	0.734	0.724	0.015	0.261	Ia
49	HSC16aaoe	0	0.951	0.000	0.000	1	14	Ia?	False	0.818	0.827	0.027	0.146	Ia	0.655	0.834	0.131	0.035	Ia
50	HSC16aaof	0	0.959	0.000	0.000	1	6	Ia?	False	0.661	0.598	0.027	0.375	Ia	0.778	0.750	0.026	0.224	Ia
51	HSC16aaol	0	0.828	0.000	0.000	1	17	Ia	False	0.398	0.409	0.219	0.372	Ia	0.211	0.246	0.075	0.679	II
52	HSC16aaoo	0	0.361	0.000	0.000	1	8	nonIa	False	0.142	0.081	0.681	0.238	Ibc	0.221	0.180	0.689	0.130	Ibc
53	HSC16aaor	0	0.665	-0.013	0.038	2	9	Ia?	False	0.414	0.764	0.168	0.068	Ia	0.473	0.587	0.217	0.197	Ia
54	HSC16aaow	0	0.598	-0.002	0.003	1	19	nonIa	True	0.217	0.199	0.001	0.800	II	0.108	0.089	0.003	0.908	II
55	HSC16aaoz	0	0.952	-0.017	0.016	1	14	Ia	False	0.700	0.569	0.327	0.103	Ia	0.573	0.690	0.196	0.114	Ia
56	HSC16aapc	0	0.790	-0.036	0.054	3	18	Ia?	False	0.768	0.818	0.017	0.164	Ia	0.844	0.856	0.012	0.133	Ia
57	HSC16aapd	0	0.983	-0.012	0.012	2	16	Ia	False	0.914	0.942	0.000	0.058	Ia	0.953	0.943	0.009	0.048	Ia
58	HSC16aapv	0	0.123	0.000	0.000	1	9	nonIa	True	0.621	0.696	0.005	0.299	Ia	0.904	0.813	0.056	0.131	Ia
59	HSC16aaqc	0	1.250	-0.032	1.199	2	14	nonIa	False	0.096	0.245	0.245	0.509	II	0.064	0.129	0.161	0.710	II
60	HSC16aaqh	0	0.696	-0.041	0.026	2	8	nonIa	False	0.465	0.546	0.026	0.428	Ia	0.624	0.604	0.021	0.375	Ia
61	HSC16aaqn	0	1.234	-0.015	0.013	2	20	Ia	True	0.786	0.897	0.008	0.095	Ia	0.324	0.320	0.430	0.250	Ibc
62	HSC16aaqo	2	0.949	-0.026	0.028	2	6	nonIa	False	0.309	0.310	0.065	0.624	II	0.370	0.373	0.080	0.547	II
63	HSC16aaqu	0	3.097	-1.755	1.050	2	0	UC	NaN	0.150	0.131	0.000	0.869	II	0.133	0.136	0.041	0.823	II
64	HSC16aaqy	0	0.959	0.000	0.000	1	14	nonIa	False	0.788	0.750	0.004	0.246	Ia	0.869	0.785	0.001	0.213	Ia
65	HSC16aarf	0	0.576	0.000	0.000	1	18	nonIa	True	0.004	0.005	0.004	0.991	II	0.018	0.018	0.015	0.967	II
66	HSC16aarn	0	0.169	0.000	0.000	1	12	nonIa	True	0.009	0.007	0.626	0.367	Ibc	0.056	0.022	0.572	0.406	Ibc
67	HSC16aarx	0	NaN	0.000	0.000	0	14	nonIa	False	NaN	NaN	NaN	NaN	NaN	0.690	0.558	0.233	0.209	Ia
68	HSC16aasa	0	0.520	-0.139	0.086	4	7	nonIa	False	0.460	0.382	0.437	0.181	Ibc	0.511	0.506	0.325	0.169	Ia
69	HSC16aasd	0	0.186	0.000	0.000	1	12	nonIa	True	0.005	0.008	0.009	0.982	II	0.018	0.026	0.018	0.956	II
70	HSC16aasf	0	1.044	-0.012	0.016	2	12	nonIa	False	0.381	0.299	0.644	0.058	Ibc	0.236	0.183	0.682	0.134	Ibc
71	HSC16aasn	0	0.680	0.000	0.000	1	18	nonIa	False	0.333	0.327	0.032	0.641	II	0.317	0.345	0.283	0.372	II
72	HSC16aaso	0	0.932	0.000	0.000	1	21	nonIa	True	0.813	0.448	0.001	0.551	II	0.170	0.169	0.216	0.615	II
73	HSC16aata	0	0.190	-0.007	0.017	3	9	nonIa	False	0.088	0.057	0.121	0.822	II	0.394	0.305	0.002	0.693	II
74	HSC16aatc	0	0.190	-0.034	0.046	3	5	nonIa	False	0.517	0.472	0.421	0.107	Ia	0.692	0.740	0.148	0.112	Ia
75	HSC16aatf	0	0.298	0.000	0.000	1	18	nonIa	True	0.025	0.025	0.011	0.963	II	0.021	0.043	0.013	0.944	II
76	HSC16aatp	0	1.084	0.000	0.000	1	19	Ia	False	0.607	0.635	0.234	0.131	Ia	0.797	0.799	0.091	0.110	Ia
77	HSC16aaub	0	0.838	0.000	0.000	1	18	nonIa	False	0.715	0.289	0.015	0.697	II	0.143	0.324	0.273	0.403	II
78	HSC16aaud	0	0.323	-0.167	0.091	2	18	nonIa	True	0.064	0.106	0.061	0.833	II	0.025	0.057	0.025	0.918	II
79	HSC16aauf	0	0.422	-0.025	0.032	2	18	Ia	True	0.915	0.930	0.003	0.068	Ia	0.856	0.890	0.013	0.097	Ia
80	HSC16aaux	0	0.677	0.000	0.000	1	16	Ia?	False	0.390	0.441	0.364	0.196	Ia	0.491	0.308	0.522	0.170	Ibc
81	HSC16aavc	0	0.308	-0.007	0.009	2	8	nonIa	False	0.234	0.102	0.372	0.526	II	0.703	0.602	0.012	0.386	Ia
82	HSC16aavd	0	0.543	0.000	0.000	1	8	nonIa	False	0.645	0.733	0.002	0.265	Ia	0.547	0.686	0.018	0.296	Ia
83	HSC16aavw	0	0.355	0.000	0.000	1	13	nonIa	False	0.109	0.073	0.068	0.859	II	0.058	0.119	0.129	0.752	II
84	HSC16aawd	0	0.048	0.000	0.000	1	0	UC	False	0.071	0.022	0.815	0.163	Ibc	0.949	0.966	0.003	0.031	Ia
85	HSC16aawf	0	0.886	0.000	0.000	1	22	Ia	True	0.975	0.968	0.002	0.030	Ia	0.969	0.974	0.004	0.021	Ia
86	HSC16aawo	2	NaN	0.000	0.000	0	3	UC	True	NaN	NaN	NaN	NaN	NaN	0.427	0.538	0.034	0.428	Ia
87	HSC16aawt	0	0.522	-0.040	0.023	2	18	Ia?	False	0.019	0.020	0.028	0.952	II	0.068	0.127	0.029	0.844	II
88	HSC16aawv	0	1.214	-0.016	0.059	2	20	Ia	True	0.956	0.988	0.000	0.012	Ia	0.972	0.944	0.001	0.056	Ia
89	HSC16aaww	0	0.742	-0.020	0.020	2	17	Ia	False	0.889	0.933	0.032	0.035	Ia	0.905	0.923	0.012	0.065	Ia
90	HSC16aawy	0	1.178	-0.009	0.010	2	20	Ia	False	0.942	0.961	0.007	0.032	Ia	0.330	0.392	0.527	0.081	Ibc
91	HSC16aaxa	0	0.363	0.000	0.000	1	18	nonIa	True	0.071	0.046	0.035	0.919	II	0.054	0.086	0.027	0.888	II
92	HSC16aaxb	0	0.554	0.000	0.000	1	8	Ia	False	0.331	0.378	0.057	0.565	II	0.267	0.416	0.098	0.486	II
93	HSC16aaxd	0	0.726	0.000	0.000	1	18	nonIa	True	0.374	0.285	0.001	0.714	II	0.364	0.237	0.001	0.762	II
94	HSC16aaxe	0	0.806	0.000	0.000	1	18	nonIa	False	0.338	0.241	0.066	0.693	II	0.185	0.287	0.103	0.609	II
95	HSC16aaxf	0	0.173	0.000	0.000	1	8	nonIa	False	0.158	0.124	0.739	0.137	Ibc	0.173	0.117	0.713	0.170	Ibc
96	HSC16aaxn	0	NaN	0.000	0.000	0	24	Ia	True	NaN	NaN	NaN	NaN	NaN	0.638	0.499	0.376	0.125	Ia
97	HSC16aayt	2	1.550	-0.515	0.375	3	3	UC	True	0.357	0.289	0.000	0.710	II	0.037	0.014	0.008	0.978	II
98	HSC16aayu	0	0.362	0.000	0.000	1	8	nonIa	False	0.272	0.243	0.076	0.682	II	0.637	0.546	0.024	0.430	Ia
99	HSC16aayy	0	0.870	-0.007	0.007	2	13	Ia?	False	0.863	0.891	0.017	0.092	Ia	0.842	0.878	0.020	0.102	Ia
100	HSC16aayz	0	0.674	-0.005	0.006	1	8	Ia?	False	0.685	0.698	0.005	0.297	Ia	0.470	0.644	0.188	0.168	Ia
101	HSC16aazc	0	0.246	0.000	0.000	1	13	nonIa	False	0.049	0.018	0.215	0.767	II	0.029	0.024	0.010	0.966	II
102	HSC16aazh	0	1.083	-0.018	0.014	2	16	Ia?	False	0.223	0.225	0.010	0.765	II	0.062	0.077	0.119	0.804	II
103	HSC16aazi	0	0.572	-0.381	0.083	2	17	nonIa	True	0.024	0.030	0.003	0.966	II	0.044	0.026	0.013	0.961	II
104	HSC16aazl	0	0.748	-0.035	0.048	2	26	nonIa	True	0.274	0.255	0.170	0.575	II	0.142	0.129	0.063	0.808	II
105	HSC16aazo	0	NaN	0.000	0.000	0	25	Ia	True	NaN	NaN	NaN	NaN	NaN	0.883	0.885	0.006	0.109	Ia
106	HSC16aazp	0	0.635	0.000	0.000	1	8	Ia?	False	0.827	0.955	0.020	0.025	Ia	0.545	0.549	0.390	0.060	Ia
107	HSC16aazq	1	0.470	-0.058	0.055	3	7	Ia?	False	0.268	0.243	0.065	0.692	II	0.169	0.124	0.031	0.844	II
108	HSC16aazu	0	0.540	-0.027	0.030	3	16	Ia?	False	0.617	0.647	0.001	0.352	Ia	0.331	0.616	0.030	0.354	Ia
109	HSC16aazv	0	2.620	-1.373	0.283	3	11	nonIa	False	0.139	0.084	0.000	0.916	II	0.471	0.321	0.624	0.056	Ibc
110	HSC16aazx	0	0.687	0.000	0.000	1	18	Ia?	True	0.477	0.538	0.036	0.426	Ia	0.206	0.260	0.290	0.450	II
111	HSC16aazy	0	0.488	-0.012	0.013	1	11	Ia	False	0.682	0.770	0.161	0.068	Ia	0.904	0.853	0.048	0.100	Ia
112	HSC16abae	1	0.740	-0.019	0.022	3	7	Ia	False	0.162	0.141	0.020	0.840	II	0.149	0.142	0.028	0.830	II
113	HSC16abag	0	0.142	0.000	0.000	1	2	UC	False	0.433	0.479	0.024	0.497	II	0.446	0.594	0.004	0.402	Ia
114	HSC16abbm	0	1.145	-0.014	0.021	2	13	Ia	False	0.797	0.909	0.061	0.030	Ia	0.860	0.900	0.033	0.067	Ia
115	HSC16abbn	0	0.433	0.000	0.000	1	8	nonIa	False	0.358	0.367	0.084	0.549	II	0.307	0.586	0.210	0.204	Ia
116	HSC16abbq	1	0.310	0.000	0.000	1	7	nonIa	False	0.257	0.011	0.000	0.989	II	0.420	0.008	0.000	0.992	II
117	HSC16abbt	0	0.068	0.000	0.000	1	6	nonIa	True	0.324	0.335	0.073	0.592	II	0.180	0.242	0.065	0.693	II
118	HSC16abbu	0	0.209	-0.104	0.275	2	2	UC	False	0.290	0.117	0.662	0.222	Ibc	0.604	0.615	0.127	0.258	Ia
119	HSC16abbv	0	0.946	-0.114	0.116	2	20	nonIa	True	0.413	0.542	0.148	0.309	Ia	0.404	0.307	0.058	0.635	II
120	HSC16abbz	1	0.345	0.000	0.000	1	8	nonIa	False	0.522	0.587	0.004	0.409	Ia	0.620	0.613	0.011	0.376	Ia
121	HSC16abck	0	1.116	-0.019	0.018	2	12	Ia	False	0.749	0.557	0.384	0.059	Ia	0.400	0.475	0.435	0.090	Ia
122	HSC16abcl	0	0.727	-0.016	0.015	2	19	nonIa	True	0.591	0.641	0.211	0.147	Ia	0.610	0.717	0.068	0.215	Ia
123	HSC16abcs	0	0.941	-0.015	0.053	2	14	Ia?	False	0.446	0.585	0.351	0.065	Ia	0.494	0.474	0.413	0.113	Ia
124	HSC16abcv	0	0.940	-0.025	0.025	3	14	Ia	False	0.696	0.529	0.434	0.037	Ia	0.473	0.369	0.602	0.029	Ibc
125	HSC16abcw	0	0.470	-0.016	0.029	3	8	nonIa	False	0.281	0.246	0.680	0.074	Ibc	0.249	0.249	0.485	0.266	Ibc
126	HSC16abcz	1	0.139	0.000	0.000	1	13	nonIa	True	0.260	0.332	0.250	0.417	II	0.661	0.683	0.018	0.299	Ia
127	HSC16abdw	2	NaN	0.000	0.000	0	14	Ia?	False	NaN	NaN	NaN	NaN	NaN	0.779	0.805	0.024	0.171	Ia
128	HSC16abeh	0	0.591	0.000	0.000	1	17	Ia	False	0.870	0.924	0.003	0.072	Ia	0.915	0.874	0.003	0.123	Ia
129	HSC16abft	0	0.708	-0.021	0.021	2	17	nonIa	False	0.020	0.018	0.002	0.979	II	0.023	0.038	0.002	0.960	II
130	HSC16abhg	0	3.590	-0.262	0.216	3	7	Ia?	False	0.165	0.032	0.000	0.968	II	0.117	0.165	0.385	0.450	II
131	HSC16abhw	0	0.640	-0.007	0.007	2	18	Ia?	False	0.459	0.523	0.001	0.476	Ia	0.226	0.462	0.048	0.490	II
132	HSC16abih	0	1.054	-0.030	0.044	2	20	nonIa	True	0.308	0.337	0.006	0.657	II	0.034	0.026	0.117	0.856	II
133	HSC16ablg	0	0.674	-0.056	0.063	2	18	nonIa	True	0.027	0.035	0.004	0.960	II	0.030	0.032	0.003	0.965	II
134	HSC16abmi	2	0.752	0.000	0.000	1	15	Ia	True	0.297	0.220	0.003	0.777	II	0.057	0.056	0.017	0.927	II
135	HSC16abmm	2	0.340	-0.043	0.477	3	3	UC	False	0.262	0.281	0.341	0.378	II	0.856	0.767	0.091	0.142	Ia
136	HSC16abmn	2	NaN	0.000	0.000	0	13	nonIa	False	NaN	NaN	NaN	NaN	NaN	0.305	0.291	0.136	0.573	II
137	HSC16abmp	2	1.170	-0.034	0.032	3	17	nonIa	True	0.044	0.017	0.000	0.983	II	0.066	0.018	0.000	0.982	II
138	HSC16abnv	0	0.219	0.000	0.000	1	15	nonIa	True	0.488	0.496	0.009	0.495	Ia	0.491	0.414	0.026	0.560	II
139	HSC16abny	0	0.778	0.000	0.000	1	21	nonIa	True	0.088	0.107	0.188	0.705	II	0.139	0.095	0.035	0.869	II
140	HSC16aboc	0	1.322	-0.059	0.056	2	26	nonIa	True	0.452	0.320	0.526	0.154	Ibc	0.134	0.046	0.022	0.932	II
141	HSC16aboi	0	0.840	-0.004	0.005	1	24	Ia	True	0.539	0.758	0.160	0.082	Ia	0.457	0.647	0.274	0.079	Ia
142	HSC16abpu	0	0.180	-0.010	0.012	4	13	nonIa	False	0.149	0.091	0.399	0.511	II	0.431	0.533	0.285	0.182	Ia
143	HSC16abpz	0	0.707	-0.622	0.141	2	9	nonIa	False	0.093	0.076	0.056	0.868	II	0.060	0.052	0.011	0.937	II
144	HSC16abqj	1	0.990	-0.044	0.051	3	5	nonIa	False	0.156	0.107	0.000	0.893	II	0.066	0.041	0.004	0.955	II
145	HSC16abql	0	0.928	-0.055	0.056	2	6	Ia	False	0.597	0.622	0.040	0.338	Ia	0.557	0.622	0.036	0.342	Ia
146	HSC16abrm	0	0.465	0.000	0.000	1	17	nonIa	True	0.065	0.122	0.293	0.584	II	0.150	0.154	0.054	0.792	II
147	HSC16absc	1	1.093	-0.027	0.059	2	20	nonIa	False	0.444	0.495	0.020	0.485	Ia	0.562	0.596	0.053	0.350	Ia
148	HSC16absd	0	0.520	0.000	0.000	1	21	nonIa	True	0.692	0.653	0.056	0.291	Ia	0.395	0.309	0.529	0.162	Ibc
149	HSC16absx	0	NaN	0.000	0.000	0	8	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.269	0.150	0.371	0.479	II
150	HSC16abti	0	1.185	-0.009	0.010	2	14	nonIa	False	0.069	0.080	0.005	0.915	II	0.058	0.054	0.015	0.931	II
151	HSC16abtx	0	1.221	-0.010	0.015	2	16	nonIa	False	0.820	0.840	0.055	0.105	Ia	0.951	0.894	0.084	0.021	Ia
152	HSC16abue	0	0.885	0.000	0.000	1	13	Ia	False	0.434	0.480	0.225	0.296	Ia	0.496	0.587	0.216	0.197	Ia
153	HSC16abug	0	0.510	0.000	0.000	1	18	nonIa	True	0.104	0.117	0.086	0.797	II	0.174	0.196	0.045	0.759	II
154	HSC16abuj	0	0.525	0.000	0.000	1	13	nonIa	False	0.203	0.184	0.140	0.676	II	0.080	0.059	0.070	0.871	II
155	HSC16abvi	0	0.975	-0.082	0.055	2	17	Ia?	False	0.169	0.186	0.009	0.805	II	0.150	0.165	0.035	0.800	II
156	HSC16abvx	0	2.174	-0.072	0.057	2	9	nonIa	True	0.108	0.107	0.000	0.892	II	0.308	0.272	0.024	0.704	II
157	HSC16abvz	0	0.661	-0.076	0.067	2	19	nonIa	True	0.058	0.061	0.631	0.308	Ibc	0.063	0.044	0.645	0.312	Ibc
158	HSC16abwb	0	1.042	0.000	0.000	1	20	Ia	True	0.888	0.926	0.010	0.064	Ia	0.857	0.906	0.022	0.072	Ia
159	HSC16abwc	0	2.595	-0.200	0.152	2	0	UC	NaN	0.089	0.134	0.001	0.866	II	0.694	0.663	0.099	0.238	Ia
160	HSC16abwk	0	1.534	-0.095	0.093	2	14	nonIa	False	0.070	0.036	0.003	0.961	II	0.037	0.031	0.035	0.934	II
161	HSC16abwo	0	0.970	0.000	0.000	1	11	nonIa	False	0.594	0.368	0.014	0.618	II	0.521	0.623	0.185	0.192	Ia
162	HSC16abyl	0	1.025	0.000	0.000	1	9	nonIa	False	0.375	0.261	0.422	0.317	Ibc	0.013	0.028	0.683	0.290	Ibc
163	HSC16abyw	0	0.893	-0.028	0.044	2	18	Ia?	False	0.439	0.420	0.032	0.548	II	0.928	0.931	0.024	0.044	Ia
164	HSC16abza	0	0.849	0.000	0.000	1	18	nonIa	False	0.516	0.554	0.031	0.415	Ia	0.604	0.574	0.007	0.420	Ia
165	HSC16acas	0	0.940	-0.044	0.050	3	16	nonIa	False	0.423	0.433	0.011	0.556	II	0.316	0.332	0.013	0.655	II
166	HSC16acba	0	1.010	0.000	0.000	1	19	nonIa	True	0.066	0.108	0.627	0.266	Ibc	0.036	0.053	0.099	0.849	II
167	HSC16acbv	1	0.374	0.000	0.000	1	17	nonIa	True	0.070	0.081	0.027	0.891	II	0.120	0.076	0.085	0.839	II
168	HSC16acco	0	0.755	-0.013	0.013	2	9	Ia?	False	0.141	0.187	0.278	0.535	II	0.475	0.621	0.083	0.297	Ia
169	HSC16acdf	0	1.336	-0.035	0.040	2	20	Ia	False	0.947	0.936	0.002	0.062	Ia	0.656	0.581	0.035	0.384	Ia
170	HSC16acdr	0	0.762	-0.012	0.011	2	18	nonIa	False	0.335	0.255	0.552	0.193	Ibc	0.383	0.526	0.347	0.127	Ia
171	HSC16acdx	0	1.149	-0.026	0.018	2	19	Ia	False	0.888	0.866	0.015	0.119	Ia	0.888	0.902	0.016	0.081	Ia
172	HSC16acea	0	1.014	-0.010	0.011	2	17	nonIa	False	0.829	0.822	0.056	0.122	Ia	0.719	0.793	0.128	0.078	Ia
173	HSC16aceb	0	0.402	0.000	0.000	1	18	nonIa	True	0.166	0.113	0.021	0.866	II	0.096	0.129	0.046	0.825	II
174	HSC16acel	0	0.341	-0.009	0.009	2	18	nonIa	True	0.075	0.039	0.126	0.835	II	0.434	0.487	0.019	0.495	II
175	HSC16acex	0	0.378	0.000	0.000	1	20	nonIa	True	0.030	0.039	0.051	0.910	II	0.013	0.019	0.042	0.938	II
176	HSC16acfm	1	1.190	-0.061	0.111	3	14	Ia?	False	0.570	0.615	0.021	0.364	Ia	0.562	0.552	0.066	0.382	Ia
177	HSC16acfp	0	2.920	-0.166	0.180	3	14	Ia?	False	0.105	0.093	0.000	0.906	II	0.146	0.285	0.388	0.328	Ibc
178	HSC16acfq	1	0.320	-0.128	0.170	3	6	nonIa	False	0.234	0.281	0.100	0.619	II	0.164	0.136	0.127	0.737	II
179	HSC16acfs	1	0.730	-0.020	0.024	3	24	nonIa	True	0.790	0.524	0.001	0.475	Ia	0.641	0.361	0.013	0.626	II
180	HSC16acft	1	0.733	0.000	0.000	1	22	nonIa	True	0.480	0.474	0.007	0.519	II	0.543	0.647	0.029	0.324	Ia
181	HSC16acgh	1	0.415	0.000	0.000	1	15	nonIa	True	0.035	0.034	0.084	0.882	II	0.084	0.040	0.062	0.898	II
182	HSC16acgw	1	0.660	-0.141	0.196	3	7	nonIa	False	0.500	0.536	0.136	0.328	Ia	0.320	0.229	0.202	0.569	II
183	HSC16achl	0	1.420	0.000	0.000	1	22	nonIa	True	0.094	0.117	0.002	0.881	II	0.152	0.136	0.014	0.850	II
184	HSC16achu	0	2.270	-0.170	0.363	3	7	nonIa	False	0.071	0.058	0.000	0.942	II	0.062	0.070	0.309	0.621	II
185	HSC16acit	1	0.190	-0.022	0.031	3	5	nonIa	False	0.165	0.108	0.474	0.418	Ibc	0.289	0.268	0.033	0.699	II
186	HSC16aciu	1	1.090	-0.053	0.055	3	19	nonIa	True	0.371	0.370	0.003	0.626	II	0.116	0.106	0.008	0.887	II
187	HSC16acmy	1	1.179	0.000	0.000	1	23	nonIa	True	0.190	0.111	0.042	0.847	II	0.038	0.018	0.012	0.970	II
188	HSC16acnf	0	0.887	-0.007	0.009	2	17	nonIa	False	0.082	0.082	0.012	0.906	II	0.120	0.081	0.011	0.907	II
189	HSC16acoj	0	0.772	0.000	0.000	1	18	nonIa	False	0.032	0.044	0.029	0.927	II	0.040	0.046	0.010	0.944	II
190	HSC16acpu	0	NaN	0.000	0.000	0	3	UC	False	NaN	NaN	NaN	NaN	NaN	0.088	0.069	0.012	0.919	II
191	HSC16acqx	0	0.930	0.000	0.000	1	20	Ia	True	0.973	0.946	0.018	0.037	Ia	0.798	0.735	0.108	0.157	Ia
192	HSC16acrq	0	0.674	0.000	0.000	1	19	Ia?	True	0.596	0.599	0.243	0.158	Ia	0.909	0.916	0.018	0.066	Ia
193	HSC16acuq	0	0.359	0.000	0.000	1	3	UC	False	0.207	0.137	0.142	0.721	II	0.168	0.125	0.061	0.814	II
194	HSC16acvm	0	0.930	-0.066	0.121	3	10	nonIa	False	0.941	0.926	0.000	0.074	Ia	0.949	0.940	0.009	0.050	Ia
195	HSC16acww	0	0.441	0.000	0.000	1	17	Ia?	True	0.693	0.665	0.282	0.053	Ia	0.836	0.799	0.079	0.122	Ia
196	HSC16acxh	0	0.044	0.000	0.000	1	10	nonIa	True	0.207	0.203	0.273	0.524	II	0.874	0.663	0.023	0.314	Ia
197	HSC16acyz	0	0.514	-0.029	0.028	2	18	nonIa	True	0.066	0.062	0.085	0.853	II	0.063	0.048	0.033	0.918	II
198	HSC16adah	0	1.047	0.000	0.000	1	20	nonIa	True	0.056	0.046	0.004	0.949	II	0.209	0.176	0.080	0.743	II
199	HSC16adcc	0	0.755	0.000	0.000	1	13	nonIa	False	0.161	0.374	0.230	0.396	II	0.192	0.179	0.698	0.122	Ibc
200	HSC16adcm	0	0.821	-0.013	0.017	2	21	nonIa	True	0.092	0.133	0.020	0.847	II	0.166	0.135	0.012	0.852	II
201	HSC16adea	1	NaN	0.000	0.000	0	7	nonIa	False	NaN	NaN	NaN	NaN	NaN	0.664	0.719	0.058	0.223	Ia
202	HSC16adet	0	NaN	0.000	0.000	0	4	UC	False	NaN	NaN	NaN	NaN	NaN	0.065	0.094	0.096	0.810	II
203	HSC16adfd	0	1.080	-0.054	0.054	3	20	nonIa	True	0.105	0.164	0.112	0.724	II	0.121	0.128	0.228	0.644	II
204	HSC16adfn	1	0.622	0.000	0.000	1	18	nonIa	True	0.141	0.194	0.006	0.800	II	0.279	0.188	0.021	0.791	II
205	HSC16adga	0	2.256	-0.297	0.252	2	7	Ia?	True	0.083	0.155	0.027	0.818	II	0.040	0.036	0.099	0.865	II
206	HSC16adgs	0	0.876	-0.002	0.001	1	24	nonIa	True	0.048	0.040	0.007	0.953	II	0.072	0.066	0.028	0.906	II
207	HSC16adhq	0	1.360	-0.046	0.053	3	14	nonIa	False	0.632	0.542	0.001	0.457	Ia	0.757	0.558	0.003	0.439	Ia
208	HSC16adyi	0	0.905	0.000	0.000	1	24	nonIa	True	0.697	0.596	0.185	0.219	Ia	0.857	0.618	0.123	0.259	Ia
209	HSC16adzl	0	0.871	-0.008	0.009	2	26	nonIa	True	0.701	0.800	0.154	0.046	Ia	0.972	0.929	0.013	0.058	Ia
210	HSC16aecz	1	1.600	-0.101	0.936	3	17	Ia?	False	0.815	0.784	0.001	0.215	Ia	0.516	0.582	0.100	0.319	Ia
211	HSC16aedg	0	0.496	-0.037	0.058	2	8	nonIa	False	0.142	0.219	0.123	0.659	II	0.137	0.132	0.104	0.764	II
212	HSC16aeha	0	0.912	0.000	0.000	1	27	Ia	True	0.818	0.848	0.000	0.152	Ia	0.743	0.761	0.013	0.225	Ia
213	HSC16aemq	0	0.620	0.000	0.000	1	21	nonIa	True	0.112	0.025	0.001	0.975	II	0.049	0.045	0.000	0.955	II
214	HSC16aevp	0	0.860	-0.183	0.753	3	24	nonIa	True	0.107	0.111	0.003	0.886	II	0.053	0.102	0.024	0.874	II
215	HSC16aewi	0	0.341	-0.149	0.044	2	18	nonIa	True	0.136	0.164	0.004	0.833	II	0.029	0.063	0.022	0.915	II
216	HSC16afdu	0	0.853	-0.011	0.010	1	23	Ia?	True	0.113	0.166	0.005	0.829	II	0.067	0.037	0.021	0.942	II
217	HSC16afhl	0	0.436	0.000	0.000	1	18	nonIa	False	0.060	0.086	0.078	0.836	II	0.132	0.074	0.024	0.902	II
218	HSC16afik	0	1.186	-0.011	0.011	2	20	Ia?	True	0.880	0.796	0.041	0.162	Ia	0.620	0.514	0.284	0.202	Ia
219	HSC16afkz	0	0.797	0.000	0.000	1	21	Ia	True	0.936	0.935	0.003	0.062	Ia	0.957	0.963	0.006	0.030	Ia
220	HSC16agei	0	0.847	0.000	0.000	1	8	Ia	False	0.172	0.157	0.005	0.838	II	0.161	0.174	0.017	0.809	II
221	HSC16agnk	0	0.748	-0.008	0.007	1	11	nonIa	False	0.249	0.303	0.001	0.695	II	0.225	0.157	0.018	0.825	II
222	HSC16ahai	1	1.098	0.000	0.000	1	20	nonIa	True	0.721	0.882	0.048	0.071	Ia	0.650	0.732	0.159	0.109	Ia
223	HSC16ahfd	0	0.869	-0.007	0.008	2	24	Ia?	True	0.490	0.388	0.577	0.035	Ibc	0.395	0.333	0.497	0.169	Ibc
224	HSC16ahoq	0	0.938	-0.008	0.009	1	22	Ia	True	0.831	0.896	0.032	0.073	Ia	0.934	0.911	0.015	0.074	Ia
225	HSC16ahwi	0	0.504	-0.178	1.415	2	18	nonIa	True	0.291	0.426	0.526	0.048	Ibc	0.927	0.928	0.042	0.030	Ia
226	HSC16aiad	0	0.763	-0.001	0.000	1	24	nonIa	True	0.239	0.191	0.010	0.799	II	0.185	0.108	0.021	0.870	II
227	HSC16aibo	1	1.390	-0.045	0.046	3	7	nonIa	False	0.826	0.776	0.001	0.223	Ia	0.727	0.868	0.009	0.123	Ia
228	HSC16aibx	0	0.902	-0.076	0.047	2	8	nonIa	False	0.509	0.461	0.469	0.070	Ibc	0.445	0.445	0.352	0.202	Ia
229	HSC16aicu	0	0.848	-0.008	0.009	2	22	nonIa	True	0.826	0.797	0.059	0.145	Ia	0.952	0.954	0.010	0.036	Ia
230	HSC16aicx	0	NaN	0.000	0.000	0	16	Ia?	True	NaN	NaN	NaN	NaN	NaN	0.096	0.104	0.872	0.024	Ibc
231	HSC16aiev	0	1.727	-0.402	0.578	2	14	nonIa	False	0.984	0.988	0.000	0.012	Ia	0.932	0.937	0.020	0.043	Ia
232	HSC16aijy	1	0.185	0.000	0.000	1	8	nonIa	False	0.130	0.048	0.310	0.642	II	0.195	0.019	0.090	0.891	II
233	HSC16ailt	1	0.430	-0.117	2.699	4	17	nonIa	False	0.053	0.033	0.020	0.946	II	0.109	0.076	0.007	0.917	II
234	HSC16aino	0	0.436	-0.009	0.008	2	5	nonIa	False	0.262	0.173	0.700	0.127	Ibc	0.866	0.910	0.021	0.069	Ia
235	HSC16aiob	2	0.250	-0.034	0.038	4	2	UC	False	0.139	0.086	0.149	0.765	II	0.331	0.335	0.038	0.627	II
236	HSC16aioc	2	1.410	-0.031	0.039	3	12	nonIa	True	0.084	0.100	0.001	0.899	II	0.021	0.003	0.014	0.983	II
237	HSC16aiqt	1	1.410	-0.052	0.042	3	24	Ia	True	0.959	0.972	0.003	0.025	Ia	0.905	0.868	0.069	0.063	Ia
238	HSC16airy	0	0.170	-0.083	0.124	3	8	nonIa	False	0.252	0.243	0.004	0.752	II	0.664	0.464	0.039	0.497	II
239	HSC16aitu	2	0.640	-0.060	2.584	4	12	Ia	False	0.949	0.933	0.001	0.066	Ia	0.913	0.929	0.005	0.066	Ia
240	HSC16aiue	2	0.372	0.000	0.000	1	16	nonIa	True	0.141	0.095	0.055	0.850	II	0.034	0.071	0.084	0.845	II
241	HSC16aiuk	4	0.548	0.000	0.000	1	13	Ia	True	0.877	0.913	0.009	0.078	Ia	0.735	0.677	0.049	0.274	Ia
242	HSC16aivi	2	0.547	0.000	0.000	1	15	nonIa	False	0.651	0.688	0.010	0.302	Ia	0.483	0.574	0.089	0.337	Ia
243	HSC16aivp	2	1.180	-0.084	0.153	4	15	Ia	False	0.833	0.903	0.005	0.092	Ia	0.700	0.745	0.069	0.187	Ia
244	HSC16aivx	4	0.070	-0.014	0.016	4	7	nonIa	True	0.044	0.010	0.057	0.933	II	0.113	0.139	0.021	0.840	II
245	HSC16aivz	2	0.866	0.000	0.000	1	21	nonIa	True	0.251	0.310	0.155	0.535	II	0.323	0.378	0.014	0.608	II
246	HSC16aiwb	2	0.310	-0.128	0.026	4	14	nonIa	True	0.206	0.058	0.002	0.940	II	0.138	0.074	0.003	0.923	II
247	HSC16aiwe	2	0.347	0.000	0.000	1	16	nonIa	True	0.009	0.007	0.005	0.988	II	0.022	0.022	0.006	0.972	II
248	HSC16aiwl	2	0.221	0.000	0.000	1	8	nonIa	True	0.020	0.012	0.057	0.931	II	0.042	0.032	0.024	0.944	II
249	HSC16aiwo	2	0.414	0.000	0.000	1	16	nonIa	True	0.106	0.068	0.006	0.926	II	0.122	0.127	0.008	0.866	II
250	HSC16aiwp	4	0.840	-0.073	0.079	4	15	Ia	False	0.984	0.985	0.011	0.004	Ia	0.646	0.675	0.290	0.035	Ia
251	HSC16aixv	2	0.406	0.000	0.000	1	13	nonIa	False	0.081	0.012	0.003	0.985	II	0.073	0.005	0.002	0.992	II
252	HSC16aixx	2	NaN	0.000	0.000	0	14	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.072	0.002	0.000	0.998	II
253	HSC16aiyx	4	0.698	0.000	0.000	1	15	Ia?	False	0.692	0.464	0.003	0.533	II	0.089	0.086	0.368	0.546	II
254	HSC16aiyz	2	0.920	-0.032	0.036	4	12	nonIa	False	0.583	0.479	0.004	0.517	II	0.530	0.528	0.414	0.058	Ia
255	HSC16ajbq	2	0.222	0.000	0.000	1	7	nonIa	False	0.822	0.716	0.058	0.226	Ia	0.662	0.775	0.011	0.213	Ia
256	HSC16ajci	2	0.718	0.000	0.000	1	20	Ia?	True	0.197	0.186	0.005	0.809	II	0.179	0.219	0.106	0.674	II
257	HSC16ajcn	4	NaN	0.000	0.000	0	12	Ia?	True	NaN	NaN	NaN	NaN	NaN	0.811	0.810	0.028	0.162	Ia
258	HSC16ajdl	4	0.494	0.000	0.000	1	11	Ia?	False	0.817	0.832	0.078	0.090	Ia	0.903	0.916	0.029	0.055	Ia
259	HSC16ajex	2	0.262	0.000	0.000	1	16	nonIa	True	0.037	0.023	0.005	0.972	II	0.034	0.015	0.004	0.980	II
260	HSC16ajey	2	0.470	-0.021	0.029	3	21	nonIa	True	0.033	0.013	0.015	0.972	II	0.020	0.000	0.009	0.990	II
261	HSC16ajfr	2	0.606	0.000	0.000	1	13	nonIa	False	0.633	0.713	0.036	0.251	Ia	0.681	0.723	0.011	0.265	Ia
262	HSC16ajgd	2	0.731	0.000	0.000	1	19	Ia?	True	0.376	0.265	0.233	0.502	II	0.191	0.288	0.568	0.144	Ibc
263	HSC16ajgj	2	0.527	0.000	0.000	1	13	Ia	False	0.994	0.994	0.001	0.005	Ia	0.965	0.969	0.005	0.026	Ia
264	HSC16ajgv	2	3.240	-2.687	0.115	4	3	UC	False	0.081	0.024	0.000	0.976	II	0.030	0.027	0.070	0.903	II
265	HSC16ajha	2	0.750	-0.116	0.099	4	13	nonIa	False	0.631	0.572	0.312	0.117	Ia	0.158	0.142	0.782	0.077	Ibc
266	HSC16ajhk	2	0.697	0.000	0.000	1	13	nonIa	False	0.069	0.081	0.621	0.298	Ibc	0.059	0.058	0.660	0.282	Ibc
267	HSC16ajhp	2	1.130	-0.042	0.039	4	15	nonIa	False	0.870	0.935	0.002	0.063	Ia	0.576	0.642	0.242	0.116	Ia
268	HSC16ajjm	2	0.710	-0.034	0.032	4	9	Ia	False	0.909	0.918	0.015	0.068	Ia	0.696	0.846	0.020	0.134	Ia
269	HSC16ajjy	2	0.600	-0.046	0.042	4	9	Ia	False	0.834	0.674	0.275	0.051	Ia	0.913	0.913	0.016	0.071	Ia
270	HSC16ajko	2	0.683	0.000	0.000	1	9	nonIa	False	0.616	0.491	0.001	0.508	II	0.263	0.412	0.026	0.562	II
271	HSC16ajkw	2	1.280	-0.239	0.685	4	15	nonIa	True	0.690	0.513	0.000	0.486	Ia	0.795	0.673	0.005	0.322	Ia
272	HSC16ajkx	2	0.297	0.000	0.000	1	9	nonIa	False	0.318	0.311	0.409	0.280	Ibc	0.325	0.320	0.465	0.215	Ibc
273	HSC16ajln	2	0.356	0.000	0.000	1	8	nonIa	False	0.087	0.099	0.063	0.838	II	0.191	0.115	0.019	0.866	II
274	HSC16ajlo	2	0.083	0.000	0.000	1	7	nonIa	True	0.040	0.027	0.026	0.947	II	0.082	0.077	0.047	0.877	II
275	HSC16ajlq	2	NaN	0.000	0.000	0	12	Ia	False	NaN	NaN	NaN	NaN	NaN	0.872	0.866	0.045	0.089	Ia
276	HSC16ajlr	2	0.380	-0.027	0.031	4	4	UC	False	0.668	0.685	0.210	0.106	Ia	0.632	0.702	0.163	0.135	Ia
277	HSC16ajlw	2	NaN	0.000	0.000	0	8	Ia	False	NaN	NaN	NaN	NaN	NaN	0.756	0.769	0.039	0.192	Ia
278	HSC16ajly	2	0.207	0.000	0.000	1	9	nonIa	False	0.209	0.190	0.685	0.125	Ibc	0.201	0.069	0.657	0.275	Ibc
279	HSC16ajmb	2	0.687	0.000	0.000	1	13	Ia?	False	0.636	0.503	0.126	0.371	Ia	0.133	0.163	0.576	0.261	Ibc
280	HSC16ajml	2	0.491	0.000	0.000	1	13	Ia	False	0.873	0.887	0.017	0.096	Ia	0.683	0.767	0.018	0.216	Ia
281	HSC16ajnj	2	0.651	0.000	0.000	1	9	Ia?	False	0.778	0.780	0.003	0.217	Ia	0.564	0.729	0.038	0.233	Ia
282	HSC16ajnn	3	0.750	0.000	0.000	1	7	Ia	False	0.271	0.191	0.005	0.805	II	0.093	0.268	0.072	0.660	II
283	HSC16ajnp	2	0.790	-0.035	0.045	4	19	Ia	True	0.497	0.668	0.053	0.279	Ia	0.226	0.084	0.611	0.305	Ibc
284	HSC16ajnt	3	0.850	-0.023	0.031	4	14	nonIa	False	0.060	0.117	0.036	0.847	II	0.195	0.487	0.093	0.421	Ia
285	HSC16ajnv	2	0.570	-0.031	0.049	4	15	Ia?	False	0.303	0.211	0.018	0.772	II	0.632	0.474	0.036	0.490	II
286	HSC16ajon	2	0.322	0.000	0.000	1	14	nonIa	True	0.083	0.052	0.134	0.814	II	0.123	0.074	0.234	0.692	II
287	HSC16ajoy	2	0.620	-0.077	0.158	4	18	Ia	True	0.876	0.885	0.057	0.057	Ia	0.930	0.948	0.024	0.028	Ia
288	HSC16ajpc	4	0.640	-0.220	2.339	4	12	Ia?	False	0.832	0.844	0.028	0.128	Ia	0.515	0.507	0.063	0.429	Ia
289	HSC16ajpn	-1	0.800	-0.024	0.018	4	5	nonIa	False	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
290	HSC16ajpq	2	0.061	0.000	0.000	1	6	nonIa	False	0.202	0.075	0.549	0.376	Ibc	0.171	0.146	0.598	0.257	Ibc
291	HSC16ajpx	2	0.710	-0.069	0.056	4	16	Ia	False	0.833	0.857	0.063	0.080	Ia	0.885	0.937	0.014	0.048	Ia
292	HSC16ajpz	2	3.190	-2.553	0.102	4	8	nonIa	False	0.194	0.092	0.000	0.907	II	0.186	0.261	0.052	0.687	II
293	HSC16ajqb	2	0.544	0.000	0.000	1	16	nonIa	False	0.135	0.138	0.266	0.596	II	0.102	0.099	0.132	0.769	II
294	HSC16ajqc	2	0.356	0.000	0.000	1	9	Ia	False	0.882	0.885	0.025	0.090	Ia	0.746	0.757	0.094	0.148	Ia
295	HSC16ajqd	2	0.553	0.000	0.000	1	16	Ia	True	0.492	0.519	0.352	0.128	Ia	0.789	0.791	0.086	0.123	Ia
296	HSC16ajrl	4	0.715	0.000	0.000	1	8	Ia	False	0.881	0.902	0.026	0.071	Ia	0.721	0.741	0.084	0.175	Ia
297	HSC16ajrs	3	0.610	-0.084	0.084	4	12	nonIa	False	0.215	0.222	0.308	0.470	II	0.658	0.750	0.151	0.099	Ia
298	HSC16ajrx	3	0.923	0.000	0.000	1	15	Ia	False	0.947	0.913	0.000	0.086	Ia	0.498	0.512	0.250	0.238	Ia
299	HSC16ajry	3	0.487	0.000	0.000	1	15	nonIa	True	0.076	0.037	0.012	0.951	II	0.115	0.157	0.028	0.815	II
300	HSC16ajtk	3	0.561	0.000	0.000	1	12	Ia	False	0.702	0.558	0.095	0.348	Ia	0.206	0.189	0.198	0.613	II
301	HSC16ajtq	3	0.080	-0.003	0.009	4	1	UC	True	0.233	0.089	0.001	0.910	II	0.000	0.115	0.009	0.876	II
302	HSC16ajtu	3	1.000	-0.908	0.013	4	7	nonIa	False	0.793	0.713	0.002	0.285	Ia	0.118	0.285	0.083	0.632	II
303	HSC16ajua	3	0.378	0.000	0.000	1	11	nonIa	False	0.725	0.675	0.244	0.081	Ia	0.913	0.927	0.032	0.041	Ia
304	HSC16ajuu	3	0.130	-0.040	0.060	4	12	nonIa	False	0.150	0.108	0.662	0.231	Ibc	0.598	0.644	0.017	0.339	Ia
305	HSC16ajuz	3	0.540	-0.043	0.047	4	10	nonIa	False	0.367	0.341	0.006	0.652	II	0.480	0.525	0.036	0.438	Ia
306	HSC16ajwh	2	1.850	-0.436	0.983	3	11	Ia?	True	0.415	0.327	0.000	0.673	II	0.881	0.883	0.011	0.106	Ia
307	HSC16ajwx	2	2.770	-0.722	0.269	4	12	nonIa	False	0.070	0.039	0.000	0.961	II	0.090	0.096	0.020	0.884	II
308	HSC16ajwy	2	0.640	-0.050	0.080	4	15	nonIa	False	0.101	0.102	0.017	0.882	II	0.042	0.067	0.015	0.918	II
309	HSC16ajzj	2	1.020	-0.077	0.100	4	15	nonIa	False	0.277	0.282	0.002	0.716	II	0.267	0.341	0.012	0.647	II
310	HSC16akak	2	NaN	0.000	0.000	0	8	nonIa	False	NaN	NaN	NaN	NaN	NaN	0.054	0.064	0.017	0.918	II
311	HSC16akco	2	0.609	0.000	0.000	1	20	Ia?	True	0.283	0.123	0.683	0.194	Ibc	0.175	0.077	0.658	0.265	Ibc
312	HSC16akdc	2	0.620	-0.120	0.122	4	16	nonIa	False	0.214	0.470	0.164	0.365	Ia	0.165	0.210	0.241	0.548	II
313	HSC16akgx	1	3.210	-0.573	0.184	3	16	nonIa	True	0.207	0.021	0.000	0.979	II	0.382	0.337	0.289	0.374	II
314	HSC16akmg	0	0.370	0.000	0.000	1	19	nonIa	True	0.059	0.034	0.543	0.424	Ibc	0.184	0.079	0.570	0.351	Ibc
315	HSC16akso	0	0.693	0.000	0.000	1	18	nonIa	True	0.177	0.223	0.019	0.757	II	0.275	0.171	0.234	0.595	II
316	HSC16akvr	0	1.038	0.000	0.000	1	22	Ia	True	0.399	0.512	0.403	0.085	Ia	0.349	0.359	0.422	0.218	Ibc
317	HSC16akww	1	0.249	-0.001	0.001	1	15	nonIa	True	0.154	0.015	0.044	0.941	II	0.079	0.015	0.006	0.979	II
318	HSC16akxp	2	0.020	-0.003	0.007	4	8	nonIa	True	0.643	0.541	0.055	0.404	Ia	0.528	0.212	0.077	0.710	II
319	HSC16akxr	2	0.374	0.000	0.000	1	9	Ia	False	0.893	0.888	0.010	0.102	Ia	0.832	0.771	0.018	0.211	Ia
320	HSC16akxv	2	0.419	0.000	0.000	1	9	nonIa	False	0.641	0.773	0.075	0.152	Ia	0.872	0.933	0.020	0.047	Ia
321	HSC16albw	2	0.650	-0.032	2.696	4	16	Ia?	True	0.281	0.418	0.238	0.344	Ia	0.335	0.340	0.424	0.236	Ibc
322	HSC16aldh	1	0.354	0.000	0.000	1	3	UC	False	0.594	0.785	0.037	0.178	Ia	0.587	0.561	0.204	0.235	Ia
323	HSC16alel	3	3.190	-2.592	0.126	4	5	nonIa	False	0.070	0.143	0.000	0.857	II	0.878	0.918	0.011	0.071	Ia
324	HSC16alfp	1	0.915	0.000	0.000	1	17	Ia	False	0.672	0.698	0.051	0.251	Ia	0.435	0.296	0.658	0.046	Ibc
325	HSC16algb	1	0.130	-0.022	0.017	4	11	nonIa	True	0.004	0.001	0.005	0.993	II	0.015	0.006	0.000	0.994	II
326	HSC16algh	1	1.160	-0.041	0.046	4	16	nonIa	False	0.483	0.686	0.115	0.199	Ia	0.305	0.395	0.540	0.065	Ibc
327	HSC16algm	3	0.485	0.000	0.000	1	17	nonIa	True	0.257	0.288	0.016	0.696	II	0.373	0.343	0.025	0.632	II
328	HSC16algr	1	0.556	0.000	0.000	1	20	nonIa	True	0.657	0.259	0.038	0.702	II	0.228	0.114	0.080	0.806	II
329	HSC16alhb	1	0.267	0.000	0.000	1	11	nonIa	False	0.341	0.323	0.267	0.410	II	0.269	0.307	0.313	0.380	II
330	HSC16alhn	1	0.168	0.000	0.000	1	9	nonIa	False	0.331	0.531	0.290	0.180	Ia	0.662	0.800	0.074	0.126	Ia
331	HSC16alhx	1	0.702	0.000	0.000	1	20	Ia?	True	0.909	0.845	0.002	0.153	Ia	0.674	0.719	0.078	0.203	Ia
332	HSC16alie	1	0.543	0.000	0.000	1	14	Ia	False	0.963	0.981	0.002	0.017	Ia	0.938	0.971	0.009	0.020	Ia
333	HSC16alif	1	0.457	0.000	0.000	1	14	Ia?	True	0.111	0.180	0.048	0.773	II	0.132	0.066	0.015	0.919	II
334	HSC16alig	1	0.770	0.000	0.000	1	17	Ia	False	0.424	0.498	0.203	0.300	Ia	0.285	0.316	0.241	0.443	II
335	HSC16alii	1	0.210	-0.026	2.697	4	15	nonIa	True	0.355	0.311	0.017	0.672	II	0.191	0.206	0.003	0.791	II
336	HSC16aliu	1	0.935	0.000	0.000	1	17	nonIa	True	0.817	0.661	0.000	0.339	Ia	0.611	0.495	0.001	0.505	II
337	HSC16aljh	1	0.890	-0.028	0.034	4	18	nonIa	True	0.109	0.079	0.061	0.860	II	0.024	0.018	0.008	0.975	II
338	HSC16aljl	1	0.449	0.000	0.000	1	11	Ia?	False	0.051	0.026	0.002	0.972	II	0.166	0.044	0.007	0.949	II
339	HSC16alkk	1	0.567	0.000	0.000	1	11	Ia	False	0.116	0.274	0.285	0.441	II	0.349	0.267	0.194	0.539	II
340	HSC16alkm	1	0.640	-0.049	0.047	4	17	nonIa	False	0.363	0.466	0.002	0.532	II	0.053	0.008	0.035	0.957	II
341	HSC16alkq	1	NaN	0.000	0.000	0	14	nonIa	False	NaN	NaN	NaN	NaN	NaN	0.856	0.903	0.034	0.063	Ia
342	HSC16alnr	3	0.100	-0.032	0.030	4	3	UC	False	0.069	0.076	0.171	0.753	II	0.526	0.669	0.022	0.310	Ia
343	HSC16alnu	2	1.360	-0.055	0.064	4	15	nonIa	True	0.521	0.431	0.004	0.565	II	0.243	0.244	0.004	0.752	II
344	HSC16alqk	1	0.248	0.000	0.000	1	14	nonIa	True	0.291	0.253	0.048	0.699	II	0.249	0.196	0.012	0.792	II
345	HSC16alqw	1	0.720	-0.037	0.039	4	17	nonIa	False	0.396	0.329	0.008	0.663	II	0.360	0.265	0.013	0.722	II
346	HSC16alrj	1	0.220	-0.041	0.037	4	14	Ia?	False	0.523	0.472	0.244	0.284	Ia	0.803	0.892	0.008	0.099	Ia
347	HSC16alsx	1	1.550	-0.365	0.279	4	11	nonIa	True	0.212	0.319	0.044	0.637	II	0.053	0.041	0.103	0.855	II
348	HSC16altg	1	0.350	-0.159	0.056	4	15	nonIa	False	0.045	0.042	0.099	0.859	II	0.074	0.074	0.087	0.839	II
349	HSC16altj	1	0.750	-0.070	0.058	4	16	Ia?	False	0.832	0.844	0.007	0.149	Ia	0.705	0.535	0.288	0.178	Ia
350	HSC16altm	1	1.027	0.000	0.000	1	17	Ia	True	0.384	0.426	0.257	0.317	Ia	0.298	0.144	0.472	0.384	Ibc
351	HSC16alvg	1	0.578	0.000	0.000	1	16	nonIa	False	0.280	0.292	0.086	0.622	II	0.274	0.278	0.161	0.560	II
352	HSC16alvi	3	0.990	-0.337	1.940	4	4	UC	False	0.032	0.032	0.012	0.955	II	0.014	0.056	0.014	0.930	II
353	HSC16alvp	1	0.510	-0.045	2.962	4	22	nonIa	True	0.095	0.212	0.213	0.575	II	0.105	0.105	0.056	0.840	II
354	HSC16alwn	1	0.244	0.000	0.000	1	4	UC	False	0.210	0.310	0.059	0.630	II	0.432	0.490	0.016	0.494	II
355	HSC16alwp	1	1.350	-0.071	0.088	4	16	nonIa	True	0.236	0.260	0.005	0.735	II	0.036	0.005	0.075	0.919	II
356	HSC16alwq	1	0.627	0.000	0.000	1	18	nonIa	True	0.056	0.017	0.001	0.982	II	0.047	0.026	0.003	0.970	II
357	HSC16alyd	3	0.510	-0.029	0.021	4	7	nonIa	False	0.159	0.287	0.225	0.488	II	0.255	0.188	0.667	0.144	Ibc
358	HSC16alyi	3	1.520	-0.102	0.125	4	12	Ia	False	0.178	0.302	0.000	0.698	II	0.733	0.583	0.040	0.377	Ia
359	HSC16alyp	3	0.470	-0.044	0.047	4	14	nonIa	True	0.072	0.146	0.000	0.854	II	0.378	0.458	0.126	0.416	Ia
360	HSC16alyu	2	0.576	0.000	0.000	1	18	nonIa	True	0.227	0.150	0.001	0.848	II	0.426	0.382	0.002	0.616	II
361	HSC16alzn	1	0.992	0.000	0.000	1	17	Ia	True	0.913	0.882	0.041	0.076	Ia	0.846	0.859	0.023	0.118	Ia
362	HSC16alzs	1	0.651	0.000	0.000	1	22	Ia	True	0.787	0.812	0.034	0.155	Ia	0.363	0.353	0.290	0.357	II
363	HSC16amaa	1	0.514	0.000	0.000	1	8	Ia	False	0.708	0.768	0.023	0.209	Ia	0.731	0.692	0.006	0.302	Ia
364	HSC16amah	1	0.941	0.000	0.000	1	17	Ia	True	0.927	0.913	0.000	0.087	Ia	0.836	0.821	0.025	0.153	Ia
365	HSC16amcf	3	0.501	0.000	0.000	1	6	Ia	False	0.806	0.724	0.014	0.262	Ia	0.845	0.874	0.029	0.097	Ia
366	HSC16amdz	1	0.278	0.000	0.000	1	11	nonIa	True	0.862	0.894	0.063	0.043	Ia	0.855	0.791	0.110	0.099	Ia
367	HSC16amfx	1	0.700	-0.049	0.048	4	18	nonIa	True	0.267	0.442	0.058	0.500	II	0.261	0.335	0.279	0.386	II
368	HSC16amic	-1	1.070	-0.053	0.052	4	9	nonIa	False	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
369	HSC16amkt	1	0.174	0.000	0.000	1	14	nonIa	True	0.660	0.857	0.010	0.133	Ia	0.786	0.677	0.004	0.319	Ia
370	HSC16amll	1	0.910	-0.031	0.045	4	18	nonIa	True	0.698	0.610	0.001	0.389	Ia	0.306	0.153	0.001	0.846	II
371	HSC16amnc	1	0.764	0.000	0.000	1	18	Ia?	False	0.185	0.152	0.647	0.201	Ibc	0.097	0.069	0.512	0.418	Ibc
372	HSC16amos	0	1.351	-0.061	0.060	2	25	nonIa	True	0.038	0.100	0.007	0.893	II	0.133	0.059	0.003	0.938	II
373	HSC16ampm	1	1.160	-0.052	1.406	4	16	Ia?	False	0.848	0.855	0.004	0.141	Ia	0.927	0.934	0.012	0.054	Ia
374	HSC16ampu	1	0.263	0.000	0.000	1	17	nonIa	True	0.007	0.004	0.018	0.978	II	0.015	0.016	0.054	0.930	II
375	HSC16ampx	1	0.395	0.000	0.000	1	17	nonIa	True	0.372	0.454	0.016	0.530	II	0.316	0.355	0.077	0.569	II
376	HSC16amql	1	0.442	0.000	0.000	1	5	Ia	False	0.621	0.640	0.026	0.334	Ia	0.571	0.581	0.128	0.290	Ia
377	HSC16amqp	1	0.030	-0.010	0.011	4	9	nonIa	False	0.280	0.330	0.000	0.670	II	0.101	0.111	0.331	0.558	II
378	HSC16amqr	1	0.950	-0.021	0.029	4	16	nonIa	False	0.663	0.750	0.008	0.241	Ia	0.491	0.398	0.170	0.431	II
379	HSC16amqx	1	0.746	0.000	0.000	1	22	nonIa	True	0.293	0.330	0.014	0.656	II	0.387	0.364	0.007	0.629	II
380	HSC16amre	1	1.120	-0.054	0.038	4	9	Ia	False	0.923	0.950	0.002	0.048	Ia	0.784	0.769	0.143	0.088	Ia
381	HSC16amrp	1	0.511	0.000	0.000	1	14	nonIa	False	0.590	0.679	0.001	0.320	Ia	0.169	0.277	0.047	0.675	II
382	HSC16amsd	1	0.020	-0.003	0.009	4	8	nonIa	True	0.055	0.023	0.002	0.975	II	0.154	0.075	0.001	0.923	II
383	HSC16amsw	1	0.640	-0.171	0.105	3	15	Ia	True	0.541	0.585	0.350	0.065	Ia	0.809	0.791	0.168	0.041	Ia
384	HSC16amsx	1	1.040	-0.040	0.064	4	16	nonIa	False	0.838	0.870	0.000	0.129	Ia	0.808	0.883	0.010	0.107	Ia
385	HSC16amtg	1	1.050	-0.050	0.043	4	12	nonIa	True	0.495	0.410	0.000	0.590	II	0.089	0.091	0.037	0.871	II
386	HSC16amtm	1	0.430	0.000	0.000	1	17	nonIa	False	0.080	0.048	0.000	0.951	II	0.079	0.003	0.002	0.995	II
387	HSC16amtp	1	0.920	-0.057	0.067	3	22	nonIa	True	0.667	0.502	0.023	0.475	Ia	0.424	0.225	0.120	0.655	II
388	HSC16amtu	1	0.510	-0.070	0.088	3	10	nonIa	False	0.472	0.381	0.001	0.618	II	0.424	0.364	0.112	0.524	II
389	HSC16amui	1	0.660	-0.062	0.083	4	12	Ia?	False	0.903	0.907	0.037	0.056	Ia	0.975	0.974	0.005	0.021	Ia
390	HSC16amxs	1	0.810	-0.038	0.051	4	15	Ia	False	0.887	0.710	0.223	0.068	Ia	0.730	0.583	0.346	0.071	Ia
391	HSC16amxt	1	0.455	0.000	0.000	1	14	nonIa	False	0.268	0.389	0.129	0.482	II	0.434	0.271	0.428	0.301	Ibc
392	HSC16amyt	1	1.168	0.000	0.000	1	23	Ia	True	0.849	0.928	0.001	0.071	Ia	0.418	0.365	0.562	0.072	Ibc
393	HSC16amyu	1	1.130	-0.031	0.045	4	15	Ia	False	0.888	0.771	0.003	0.226	Ia	0.240	0.227	0.223	0.550	II
394	HSC16amzg	2	0.470	-0.032	0.029	4	9	nonIa	False	0.306	0.280	0.007	0.713	II	0.185	0.164	0.034	0.803	II
395	HSC16anae	1	1.100	-0.044	0.053	4	11	nonIa	False	0.167	0.262	0.019	0.719	II	0.121	0.104	0.087	0.809	II
396	HSC16anah	1	1.330	-0.035	0.034	4	5	nonIa	False	0.580	0.533	0.000	0.467	Ia	0.107	0.023	0.002	0.976	II
397	HSC16anaj	1	0.672	0.000	0.000	1	17	Ia	True	0.637	0.632	0.002	0.366	Ia	0.055	0.143	0.390	0.466	II
398	HSC16anal	1	NaN	0.000	0.000	0	19	Ia	True	NaN	NaN	NaN	NaN	NaN	0.187	0.212	0.464	0.324	Ibc
399	HSC16anao	1	0.692	0.000	0.000	1	10	Ia	False	0.622	0.634	0.000	0.366	Ia	0.603	0.574	0.044	0.382	Ia
400	HSC16anat	1	1.000	-0.042	0.044	4	12	nonIa	True	0.045	0.057	0.007	0.935	II	0.029	0.013	0.003	0.985	II
401	HSC16anbc	1	0.086	0.000	0.000	1	5	nonIa	True	0.014	0.015	0.002	0.983	II	0.029	0.037	0.006	0.957	II
402	HSC16anbk	1	0.360	-0.035	0.046	4	14	nonIa	False	0.032	0.057	0.337	0.606	II	0.174	0.145	0.449	0.406	Ibc
403	HSC16anbp	1	1.110	-0.059	0.054	4	15	nonIa	False	0.971	0.961	0.001	0.038	Ia	0.900	0.879	0.024	0.097	Ia
404	HSC16anca	1	0.910	-0.037	0.028	3	25	Ia	True	0.929	0.936	0.005	0.059	Ia	0.960	0.957	0.003	0.040	Ia
405	HSC16anch	1	0.870	-0.044	0.057	4	21	Ia	True	0.958	0.961	0.013	0.026	Ia	0.898	0.834	0.081	0.085	Ia
406	HSC16ancj	1	1.160	0.000	0.000	1	16	Ia?	False	0.821	0.822	0.002	0.177	Ia	0.336	0.308	0.185	0.507	II
407	HSC16ancl	1	2.740	-0.940	0.215	3	13	nonIa	True	0.149	0.022	0.000	0.978	II	0.032	0.068	0.009	0.923	II
408	HSC16ancw	1	0.700	0.000	0.000	1	9	Ia?	False	0.301	0.438	0.123	0.440	II	0.409	0.207	0.115	0.679	II
409	HSC16andd	1	0.280	0.000	0.000	1	5	nonIa	False	0.150	0.056	0.007	0.937	II	0.040	0.058	0.005	0.936	II
410	HSC16ando	2	3.600	-2.958	0.151	4	8	nonIa	False	0.081	0.017	0.000	0.983	II	0.132	0.116	0.035	0.849	II
411	HSC16anho	1	0.566	0.000	0.000	1	17	nonIa	False	0.410	0.578	0.000	0.422	Ia	0.785	0.613	0.006	0.381	Ia
412	HSC16aniy	4	0.839	0.000	0.000	1	22	Ia	True	0.866	0.870	0.028	0.102	Ia	0.753	0.759	0.088	0.153	Ia
413	HSC16anjt	1	0.702	0.000	0.000	1	20	nonIa	True	0.023	0.165	0.030	0.806	II	0.034	0.034	0.790	0.176	Ibc
414	HSC16anmk	1	0.389	0.000	0.000	1	17	nonIa	True	0.037	0.047	0.028	0.926	II	0.044	0.023	0.060	0.917	II
415	HSC16annj	1	0.873	0.000	0.000	1	22	Ia	True	0.974	0.977	0.000	0.022	Ia	0.854	0.885	0.071	0.044	Ia
416	HSC16annl	2	0.120	-0.027	0.022	4	11	nonIa	True	0.200	0.095	0.001	0.904	II	0.139	0.150	0.000	0.850	II
417	HSC16anno	4	1.100	-0.144	1.245	4	12	nonIa	True	0.126	0.107	0.001	0.892	II	0.149	0.181	0.031	0.788	II
418	HSC16anps	1	0.380	-0.077	0.115	4	11	nonIa	False	0.435	0.420	0.080	0.500	II	0.242	0.270	0.267	0.463	II
419	HSC16anpt	3	2.950	-0.846	0.196	4	14	nonIa	False	0.179	0.207	0.000	0.793	II	0.372	0.314	0.173	0.514	II
420	HSC16anpu	3	0.400	-0.069	0.050	4	9	nonIa	False	0.053	0.058	0.140	0.803	II	0.027	0.048	0.226	0.727	II
421	HSC16anqc	1	NaN	0.000	0.000	0	7	nonIa	False	NaN	NaN	NaN	NaN	NaN	0.031	0.027	0.004	0.969	II
422	HSC16anri	1	0.418	0.000	0.000	1	18	nonIa	True	0.182	0.330	0.015	0.655	II	0.067	0.107	0.010	0.883	II
423	HSC16anrp	1	0.847	0.000	0.000	1	17	Ia	False	0.816	0.921	0.028	0.051	Ia	0.827	0.861	0.109	0.029	Ia
424	HSC16ansj	1	1.070	-0.040	0.041	4	17	Ia	True	0.583	0.481	0.000	0.519	II	0.804	0.807	0.008	0.185	Ia
425	HSC16antc	2	0.840	-0.040	0.038	4	22	Ia	True	0.867	0.846	0.005	0.150	Ia	0.763	0.744	0.012	0.244	Ia
426	HSC16anti	1	0.937	0.000	0.000	1	16	nonIa	True	0.159	0.147	0.246	0.608	II	0.010	0.019	0.022	0.959	II
427	HSC16ants	1	0.510	0.000	0.000	1	13	Ia	True	0.715	0.787	0.053	0.160	Ia	0.405	0.385	0.192	0.423	II
428	HSC16anun	1	0.385	0.000	0.000	1	14	nonIa	False	0.570	0.707	0.036	0.257	Ia	0.765	0.764	0.005	0.231	Ia
429	HSC16anvp	2	0.420	-0.061	0.135	4	16	nonIa	True	0.007	0.003	0.002	0.995	II	0.027	0.017	0.002	0.980	II
430	HSC16anwu	2	0.850	-0.032	0.028	4	14	nonIa	False	0.637	0.560	0.013	0.427	Ia	0.480	0.272	0.009	0.719	II
431	HSC16anxc	1	0.670	-0.043	0.052	4	15	Ia?	False	0.438	0.505	0.225	0.270	Ia	0.422	0.413	0.259	0.328	Ia
432	HSC16anxn	3	0.483	0.000	0.000	1	10	nonIa	True	0.437	0.490	0.006	0.504	II	0.369	0.338	0.035	0.627	II
433	HSC16anxo	3	0.550	-0.108	0.187	4	8	nonIa	False	0.181	0.297	0.381	0.322	Ibc	0.140	0.288	0.123	0.589	II
434	HSC16anye	4	0.407	0.000	0.000	1	15	nonIa	False	0.392	0.363	0.060	0.577	II	0.960	0.949	0.019	0.032	Ia
435	HSC16aoev	1	0.480	-0.030	0.042	4	18	nonIa	True	0.286	0.344	0.014	0.643	II	0.257	0.265	0.043	0.692	II
436	HSC16aofz	2	1.020	-0.045	0.078	4	15	nonIa	False	0.175	0.212	0.004	0.784	II	0.057	0.072	0.056	0.872	II
437	HSC16aohx	1	1.770	-0.061	0.066	3	20	nonIa	True	0.828	0.866	0.000	0.134	Ia	0.483	0.715	0.006	0.279	Ia
438	HSC16aokb	1	1.630	-0.180	0.305	3	12	nonIa	True	0.083	0.056	0.003	0.942	II	0.066	0.010	0.001	0.989	II
439	HSC16aokd	0	0.922	0.000	0.000	1	23	Ia	True	0.890	0.936	0.003	0.061	Ia	0.923	0.903	0.006	0.091	Ia
440	HSC16aoki	0	0.597	-0.051	0.043	2	19	Ia?	True	0.570	0.715	0.159	0.126	Ia	0.691	0.772	0.031	0.197	Ia
441	HSC16aooy	0	0.970	-0.134	0.125	3	21	nonIa	True	0.121	0.308	0.035	0.658	II	0.041	0.020	0.008	0.972	II
442	HSC16aopq	1	0.500	-0.056	0.123	3	19	Ia?	True	0.440	0.561	0.384	0.054	Ia	0.537	0.473	0.481	0.046	Ibc
443	HSC16aosr	0	1.244	-0.040	0.107	2	24	nonIa	True	0.131	0.150	0.001	0.849	II	0.129	0.087	0.010	0.903	II
444	HSC16aowg	0	1.233	0.000	0.000	1	21	nonIa	True	0.041	0.045	0.000	0.955	II	0.022	0.020	0.007	0.973	II
445	HSC16apap	0	1.550	-0.109	0.121	3	18	nonIa	True	0.030	0.060	0.002	0.938	II	0.041	0.030	0.111	0.859	II
446	HSC16apcs	0	0.783	-0.052	0.049	2	19	nonIa	True	0.046	0.038	0.004	0.957	II	0.032	0.028	0.009	0.963	II
447	HSC16apjs	0	0.622	0.000	0.000	1	22	Ia?	True	0.282	0.231	0.255	0.514	II	0.504	0.455	0.019	0.526	II
448	HSC16aplb	0	1.253	-0.037	0.011	2	21	Ia	True	0.990	0.992	0.001	0.007	Ia	0.949	0.942	0.013	0.045	Ia
449	HSC16apra	0	1.396	-0.034	0.031	2	26	Ia	True	0.908	0.954	0.001	0.046	Ia	0.953	0.959	0.007	0.034	Ia
450	HSC16apsu	0	0.741	0.000	0.000	1	22	nonIa	True	0.044	0.046	0.009	0.945	II	0.049	0.043	0.006	0.950	II
451	HSC16apsw	0	0.835	0.000	0.000	1	27	nonIa	True	0.057	0.072	0.016	0.912	II	0.054	0.052	0.016	0.932	II
452	HSC16apuo	0	2.822	-0.703	0.473	2	0	UC	NaN	0.382	0.095	0.000	0.905	II	0.555	0.607	0.097	0.296	Ia
453	HSC16apuq	0	0.603	-0.048	0.051	2	21	nonIa	True	0.069	0.066	0.075	0.859	II	0.122	0.088	0.021	0.890	II
454	HSC16apve	0	0.743	0.000	0.000	1	19	Ia	True	0.843	0.863	0.009	0.128	Ia	0.765	0.809	0.081	0.111	Ia
455	HSC16apya	0	0.893	-0.160	0.157	2	23	nonIa	True	0.114	0.076	0.027	0.897	II	0.182	0.073	0.010	0.917	II
456	HSC16apzy	0	0.908	-0.011	0.011	1	27	Ia?	True	0.449	0.380	0.261	0.359	Ia	0.269	0.109	0.745	0.146	Ibc
457	HSC16aqam	0	0.986	-0.010	0.010	2	21	Ia	True	0.883	0.939	0.009	0.052	Ia	0.941	0.957	0.005	0.037	Ia
458	HSC16aqcl	0	2.230	-0.081	0.065	2	9	nonIa	True	0.055	0.028	0.000	0.971	II	0.017	0.022	0.774	0.205	Ibc
459	HSC16aqfi	0	1.255	0.000	0.000	1	23	Ia	True	0.989	0.988	0.001	0.011	Ia	0.952	0.946	0.006	0.048	Ia
460	HSC16aqgw	0	0.879	0.000	0.000	1	24	Ia	True	0.874	0.875	0.051	0.074	Ia	0.761	0.758	0.056	0.185	Ia
461	HSC16aqmd	0	0.702	0.000	0.000	1	24	nonIa	True	0.244	0.269	0.543	0.188	Ibc	0.083	0.115	0.294	0.592	II
462	HSC16aqnp	0	0.732	0.000	0.000	1	24	Ia?	True	0.359	0.400	0.583	0.017	Ibc	0.321	0.236	0.665	0.098	Ibc
463	HSC16aqqa	0	0.653	0.000	0.000	1	18	nonIa	True	0.351	0.230	0.001	0.770	II	0.064	0.188	0.013	0.799	II
464	HSC16aqsa	1	0.842	0.000	0.000	1	23	nonIa	True	0.358	0.192	0.012	0.796	II	0.345	0.374	0.016	0.610	II
465	HSC16aqux	0	0.517	0.000	0.000	1	19	nonIa	True	0.383	0.120	0.028	0.852	II	0.108	0.247	0.001	0.752	II
466	HSC16aqxf	1	0.940	-0.055	0.057	3	20	Ia	True	0.948	0.976	0.003	0.021	Ia	0.870	0.927	0.023	0.050	Ia
467	HSC16aqzh	0	1.235	-0.043	0.036	2	21	Ia	True	0.964	0.970	0.005	0.025	Ia	0.747	0.739	0.087	0.175	Ia
468	HSC16aqzw	1	1.060	-0.038	0.049	3	23	Ia?	True	0.888	0.940	0.011	0.049	Ia	0.901	0.891	0.010	0.099	Ia
469	HSC16araq	0	0.670	-0.014	0.024	2	19	nonIa	True	0.185	0.099	0.003	0.898	II	0.105	0.148	0.007	0.845	II
470	HSC16araz	0	0.340	-0.001	2.118	3	21	nonIa	True	0.097	0.057	0.091	0.852	II	0.144	0.142	0.043	0.816	II
471	HSC16arfd	1	0.220	-0.034	0.060	4	14	nonIa	True	0.048	0.011	0.002	0.987	II	0.053	0.079	0.000	0.921	II
472	HSC16arfe	1	0.490	0.000	0.000	1	16	nonIa	True	0.015	0.045	0.013	0.941	II	0.044	0.046	0.006	0.948	II
473	HSC16argi	1	1.104	0.000	0.000	1	21	Ia	True	0.942	0.930	0.001	0.068	Ia	0.867	0.889	0.012	0.099	Ia
474	HSC16argl	1	1.170	-0.049	0.126	3	25	Ia	True	0.947	0.961	0.005	0.035	Ia	0.819	0.861	0.052	0.087	Ia
475	HSC16arht	0	0.525	0.000	0.000	1	19	nonIa	True	0.051	0.069	0.001	0.930	II	0.017	0.016	0.003	0.981	II
476	HSC16arrw	0	0.217	0.000	0.000	1	12	nonIa	True	0.192	0.306	0.353	0.341	Ibc	0.984	0.983	0.002	0.014	Ia
477	HSC16arsu	0	0.524	0.000	0.000	1	19	nonIa	True	0.044	0.049	0.090	0.860	II	0.067	0.103	0.033	0.864	II
478	HSC16artp	0	1.417	-0.133	0.151	2	26	nonIa	True	0.029	0.028	0.002	0.969	II	0.018	0.008	0.005	0.987	II
479	HSC16arwr	0	0.929	-0.149	0.128	2	22	nonIa	True	0.475	0.352	0.001	0.647	II	0.211	0.204	0.622	0.174	Ibc
480	HSC16arxn	0	0.964	-0.021	0.026	2	21	nonIa	True	0.044	0.033	0.003	0.964	II	0.006	0.029	0.024	0.947	II
481	HSC16arzz	1	NaN	0.000	0.000	0	17	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.387	0.476	0.086	0.438	Ia
482	HSC16asbe	1	1.138	0.000	0.000	1	21	nonIa	True	0.059	0.153	0.002	0.845	II	0.033	0.062	0.005	0.933	II
483	HSC16asck	0	1.029	-0.001	0.001	1	21	Ia?	True	0.093	0.127	0.009	0.865	II	0.026	0.029	0.066	0.905	II
484	HSC16ascl	1	0.398	0.000	0.000	1	18	nonIa	True	0.069	0.051	0.911	0.038	Ibc	0.082	0.096	0.865	0.039	Ibc
485	HSC16asdq	1	0.650	-0.101	2.529	3	21	nonIa	True	0.067	0.077	0.010	0.913	II	0.045	0.030	0.004	0.966	II
486	HSC16asgs	1	0.709	0.000	0.000	1	22	Ia	True	0.411	0.468	0.084	0.448	Ia	0.236	0.130	0.658	0.212	Ibc
487	HSC17ashu	2	0.161	0.000	0.000	1	10	Ia	True	0.755	0.663	0.001	0.336	Ia	0.856	0.855	0.034	0.111	Ia
488	HSC17asim	2	0.310	-0.064	0.135	4	11	Ia	False	0.876	0.758	0.002	0.240	Ia	0.852	0.895	0.006	0.099	Ia
489	HSC17asiq	2	0.301	0.000	0.000	1	15	Ia?	True	0.627	0.628	0.104	0.268	Ia	0.737	0.656	0.011	0.333	Ia
490	HSC17asma	2	1.280	-0.043	0.034	4	15	Ia	True	0.952	0.964	0.002	0.034	Ia	0.880	0.810	0.012	0.179	Ia
491	HSC17asme	2	0.580	-0.027	0.021	4	13	Ia?	False	0.586	0.552	0.015	0.433	Ia	0.724	0.465	0.115	0.420	Ia
492	HSC17asnx	3	0.460	-0.100	0.054	4	5	nonIa	False	0.333	0.472	0.086	0.442	Ia	0.511	0.595	0.018	0.388	Ia
493	HSC17aspa	2	1.490	-0.058	0.076	4	15	nonIa	True	0.072	0.090	0.000	0.910	II	0.046	0.050	0.016	0.934	II
494	HSC17aspk	2	0.580	-0.049	0.058	4	16	nonIa	True	0.496	0.520	0.077	0.403	Ia	0.558	0.666	0.020	0.313	Ia
495	HSC17asqa	2	1.050	-0.040	0.040	4	11	nonIa	True	0.055	0.039	0.000	0.961	II	0.006	0.001	0.000	0.999	II
496	HSC17asqy	2	1.238	0.000	0.000	1	15	Ia?	True	0.955	0.957	0.001	0.043	Ia	0.816	0.812	0.015	0.173	Ia
497	HSC17asrp	2	3.370	-2.773	0.113	4	12	nonIa	True	0.136	0.186	0.001	0.813	II	0.219	0.329	0.012	0.659	II
498	HSC17asrv	2	1.270	-0.104	0.115	3	15	Ia	True	0.874	0.868	0.001	0.131	Ia	0.391	0.334	0.593	0.072	Ibc
499	HSC17assc	2	1.000	-0.039	0.036	3	12	Ia	True	0.824	0.851	0.003	0.146	Ia	0.759	0.852	0.012	0.135	Ia
500	HSC17asts	2	0.220	0.000	0.000	1	0	UC	NaN	0.116	0.073	0.000	0.927	II	0.194	0.205	0.005	0.790	II
501	HSC17asvr	2	0.747	0.000	0.000	1	16	Ia?	False	0.829	0.840	0.007	0.153	Ia	0.647	0.387	0.040	0.573	II
502	HSC17asvv	2	0.413	0.000	0.000	1	16	nonIa	True	0.294	0.231	0.663	0.106	Ibc	0.143	0.310	0.508	0.181	Ibc
503	HSC17asya	2	0.406	0.000	0.000	1	17	nonIa	True	0.105	0.079	0.022	0.899	II	0.064	0.031	0.003	0.966	II
504	HSC17asyh	4	0.870	-0.054	0.064	4	14	nonIa	False	0.782	0.831	0.011	0.158	Ia	0.839	0.788	0.013	0.199	Ia
505	HSC17asze	2	0.908	0.000	0.000	1	14	Ia?	True	0.467	0.503	0.296	0.202	Ia	0.492	0.291	0.538	0.171	Ibc
506	HSC17aszi	4	0.471	0.000	0.000	1	5	nonIa	False	0.408	0.411	0.227	0.363	Ia	0.872	0.885	0.036	0.079	Ia
507	HSC17aszs	4	NaN	0.000	0.000	0	8	nonIa	False	NaN	NaN	NaN	NaN	NaN	0.297	0.326	0.312	0.362	II
508	HSC17aszx	3	0.920	-0.045	0.062	4	12	Ia?	False	0.696	0.869	0.028	0.103	Ia	0.469	0.452	0.297	0.252	Ia
509	HSC17atfu	3	NaN	0.000	0.000	0	8	nonIa	False	NaN	NaN	NaN	NaN	NaN	0.051	0.116	0.014	0.869	II
510	HSC17atgd	-1	0.910	-0.025	0.022	4	15	Ia	False	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
511	HSC17atgt	3	0.094	0.000	0.000	1	5	nonIa	False	0.074	0.028	0.436	0.536	II	0.352	0.396	0.092	0.512	II
512	HSC17atgw	3	0.920	-0.040	0.034	4	19	nonIa	True	0.285	0.279	0.457	0.264	Ibc	0.553	0.673	0.134	0.193	Ia
513	HSC17atja	2	1.050	-0.070	0.115	4	10	nonIa	True	0.163	0.165	0.002	0.834	II	0.227	0.101	0.002	0.897	II
514	HSC17atjw	4	NaN	0.000	0.000	0	14	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.340	0.320	0.084	0.596	II
515	HSC17atlf	2	0.880	-0.053	0.068	4	23	Ia?	True	0.051	0.078	0.003	0.919	II	0.078	0.065	0.014	0.920	II
516	HSC17atmy	3	0.380	-0.040	0.030	4	9	nonIa	True	0.070	0.045	0.305	0.650	II	0.086	0.133	0.514	0.353	Ibc
517	HSC17atoi	2	0.643	0.000	0.000	1	18	Ia	True	0.545	0.325	0.006	0.670	II	0.463	0.269	0.031	0.700	II
518	HSC17atol	2	0.200	-0.049	0.490	4	7	nonIa	False	0.358	0.336	0.126	0.538	II	0.388	0.259	0.116	0.625	II
519	HSC17atpe	1	0.237	0.000	0.000	1	15	nonIa	True	0.008	0.009	0.772	0.219	Ibc	0.057	0.030	0.711	0.259	Ibc
520	HSC17atqp	1	0.219	0.000	0.000	1	16	Ia?	False	0.342	0.288	0.589	0.123	Ibc	0.229	0.191	0.517	0.292	Ibc
521	HSC17atrd	3	1.070	-0.053	0.056	4	13	Ia?	False	0.993	0.994	0.001	0.006	Ia	0.981	0.977	0.011	0.012	Ia
522	HSC17atrg	1	1.090	-0.054	0.056	4	16	nonIa	True	0.054	0.034	0.001	0.965	II	0.051	0.026	0.001	0.973	II
523	HSC17atrz	1	1.450	-0.103	0.140	4	16	nonIa	True	0.092	0.107	0.001	0.892	II	0.074	0.091	0.015	0.894	II
524	HSC17attb	1	1.000	-0.026	0.038	3	21	nonIa	True	0.284	0.255	0.000	0.745	II	0.066	0.047	0.002	0.950	II
525	HSC17attq	1	0.830	-0.057	0.089	4	16	nonIa	True	0.697	0.801	0.039	0.160	Ia	0.859	0.750	0.147	0.103	Ia
526	HSC17atux	1	0.782	0.000	0.000	1	21	Ia	True	0.867	0.915	0.001	0.084	Ia	0.915	0.905	0.010	0.085	Ia
527	HSC17atvd	1	0.260	-0.028	0.044	4	6	nonIa	False	0.196	0.112	0.518	0.370	Ibc	0.558	0.837	0.028	0.135	Ia
528	HSC17atvt	1	2.700	-0.876	0.245	4	10	nonIa	False	0.161	0.036	0.000	0.964	II	0.114	0.083	0.002	0.915	II
529	HSC17atvw	-1	0.305	0.000	0.000	1	2	UC	True	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
530	HSC17atwd	3	1.100	-0.072	0.091	4	14	nonIa	True	0.037	0.034	0.015	0.951	II	0.047	0.045	0.006	0.948	II
531	HSC17atwe	1	1.008	0.000	0.000	1	15	nonIa	True	0.067	0.065	0.086	0.849	II	0.044	0.048	0.002	0.950	II
532	HSC17atwq	1	1.680	-0.115	0.222	4	17	nonIa	True	0.150	0.135	0.000	0.865	II	0.234	0.169	0.012	0.819	II
533	HSC17atxe	4	0.339	0.000	0.000	1	8	nonIa	True	0.346	0.440	0.007	0.553	II	0.571	0.576	0.011	0.413	Ia
534	HSC17atzl	1	1.070	-0.053	0.064	4	14	nonIa	False	0.556	0.753	0.038	0.209	Ia	0.087	0.057	0.140	0.802	II
535	HSC17atzo	1	3.270	-2.380	0.117	4	16	nonIa	False	0.151	0.022	0.000	0.978	II	0.845	0.843	0.025	0.132	Ia
536	HSC17atzp	1	1.230	-0.023	0.041	4	17	Ia?	False	0.703	0.620	0.104	0.276	Ia	0.365	0.223	0.520	0.257	Ibc
537	HSC17atzq	1	0.900	-0.035	0.052	4	23	nonIa	True	0.245	0.322	0.016	0.663	II	0.065	0.050	0.024	0.926	II
538	HSC17auac	3	0.453	0.000	0.000	1	17	Ia?	True	0.102	0.093	0.466	0.441	Ibc	0.115	0.157	0.136	0.707	II
539	HSC17auay	1	0.215	0.000	0.000	1	15	nonIa	True	0.133	0.139	0.012	0.849	II	0.172	0.119	0.003	0.878	II
540	HSC17auba	1	1.340	-0.059	0.119	4	17	nonIa	True	0.529	0.329	0.000	0.671	II	0.689	0.645	0.002	0.354	Ia
541	HSC17aubi	1	0.990	-0.070	0.079	4	17	Ia	True	0.693	0.812	0.015	0.172	Ia	0.321	0.543	0.264	0.193	Ia
542	HSC17aubw	2	0.180	-0.059	0.042	4	11	nonIa	False	0.079	0.028	0.236	0.736	II	0.420	0.281	0.018	0.701	II
543	HSC17auby	2	1.050	-0.039	0.053	4	11	nonIa	True	0.041	0.016	0.000	0.984	II	0.073	0.019	0.001	0.980	II
544	HSC17auca	1	0.490	-0.050	0.085	4	11	nonIa	False	0.413	0.413	0.067	0.520	II	0.241	0.288	0.123	0.589	II
545	HSC17auch	2	2.120	-0.245	0.444	4	2	UC	False	0.253	0.099	0.000	0.901	II	0.044	0.024	0.013	0.963	II
546	HSC17aucy	1	0.740	-0.085	0.059	4	22	nonIa	True	0.197	0.181	0.087	0.732	II	0.023	0.063	0.040	0.897	II
547	HSC17auda	1	1.080	-0.049	0.062	4	16	nonIa	True	0.093	0.056	0.002	0.942	II	0.125	0.064	0.005	0.932	II
548	HSC17audj	1	0.220	-0.046	0.060	4	15	nonIa	True	0.150	0.236	0.426	0.339	Ibc	0.142	0.069	0.020	0.911	II
549	HSC17audl	1	1.590	-0.408	1.023	4	17	nonIa	True	0.076	0.099	0.006	0.896	II	0.046	0.027	0.003	0.970	II
550	HSC17audm	1	0.661	0.000	0.000	1	22	Ia	True	0.768	0.760	0.047	0.193	Ia	0.702	0.715	0.079	0.207	Ia
551	HSC17aueg	4	0.098	0.000	0.000	1	6	nonIa	True	0.027	0.036	0.180	0.784	II	0.611	0.609	0.015	0.376	Ia
552	HSC17aueh	4	0.284	0.000	0.000	1	10	nonIa	True	0.213	0.138	0.006	0.856	II	0.218	0.180	0.010	0.810	II
553	HSC17auel	0	0.897	-0.074	0.080	2	26	nonIa	True	0.046	0.048	0.009	0.943	II	0.038	0.035	0.010	0.955	II
554	HSC17auep	1	0.910	-0.045	0.051	3	22	nonIa	True	0.052	0.123	0.022	0.856	II	0.057	0.051	0.003	0.947	II
555	HSC17auet	1	0.481	0.000	0.000	1	17	nonIa	True	0.099	0.192	0.310	0.499	II	0.184	0.138	0.465	0.397	Ibc
556	HSC17auhf	1	0.979	0.000	0.000	1	13	Ia?	True	0.609	0.726	0.011	0.263	Ia	0.319	0.343	0.071	0.587	II
557	HSC17auhh	1	0.324	0.000	0.000	1	16	nonIa	True	0.400	0.250	0.175	0.575	II	0.096	0.088	0.017	0.895	II
558	HSC17aujq	0	0.998	0.000	0.000	1	13	nonIa	True	0.778	0.757	0.002	0.241	Ia	0.797	0.702	0.011	0.286	Ia
559	HSC17auls	0	0.339	0.000	0.000	1	18	nonIa	True	0.063	0.032	0.260	0.708	II	0.085	0.082	0.124	0.793	II
560	HSC17aulz	0	1.727	-0.093	0.070	2	17	nonIa	True	0.042	0.044	0.245	0.711	II	0.041	0.059	0.331	0.610	II
561	HSC17auqx	1	0.644	0.000	0.000	1	21	Ia	True	0.848	0.846	0.007	0.147	Ia	0.634	0.585	0.140	0.275	Ia
562	HSC17auuv	4	0.450	0.000	0.000	1	7	nonIa	False	0.430	0.447	0.025	0.528	II	0.448	0.517	0.029	0.454	Ia
563	HSC17auva	1	0.333	0.000	0.000	1	16	nonIa	True	0.075	0.060	0.779	0.160	Ibc	0.123	0.098	0.671	0.231	Ibc
564	HSC17auwx	1	0.550	-0.045	2.625	3	11	nonIa	True	0.048	0.036	0.012	0.952	II	0.026	0.027	0.001	0.972	II
565	HSC17auxf	0	0.782	-0.054	0.050	2	23	nonIa	True	0.017	0.030	0.035	0.935	II	0.061	0.075	0.009	0.916	II
566	HSC17auyc	0	0.440	-0.045	0.057	4	19	nonIa	True	0.044	0.049	0.003	0.947	II	0.078	0.097	0.002	0.901	II
567	HSC17auyn	0	0.217	0.000	0.000	1	5	Ia?	False	0.918	0.832	0.078	0.090	Ia	0.963	0.887	0.006	0.106	Ia
568	HSC17auys	0	0.490	-0.003	0.003	1	21	nonIa	True	0.043	0.016	0.025	0.959	II	0.085	0.084	0.005	0.910	II
569	HSC17auzg	0	1.648	-0.075	0.060	2	9	nonIa	True	0.115	0.120	0.031	0.849	II	0.014	0.023	0.207	0.770	II
570	HSC17auzi	0	0.343	-0.010	0.009	2	19	nonIa	True	0.050	0.060	0.761	0.179	Ibc	0.261	0.163	0.641	0.196	Ibc
571	HSC17auzo	0	0.432	0.000	0.000	1	19	Ia	True	0.821	0.842	0.005	0.153	Ia	0.886	0.884	0.009	0.107	Ia
572	HSC17auzq	0	1.548	-0.095	0.185	2	18	nonIa	True	0.093	0.072	0.000	0.928	II	0.057	0.066	0.022	0.912	II
573	HSC17auzr	0	0.536	0.000	0.000	1	22	Ia?	True	0.241	0.488	0.154	0.357	Ia	0.382	0.418	0.131	0.451	II
574	HSC17avam	1	0.752	0.000	0.000	1	22	Ia?	True	0.596	0.629	0.000	0.371	Ia	0.597	0.494	0.253	0.253	Ia
575	HSC17avbm	-1	0.222	0.000	0.000	1	7	nonIa	True	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
576	HSC17avew	0	NaN	0.000	0.000	0	20	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.048	0.066	0.008	0.926	II
577	HSC17avgz	0	1.275	-0.027	0.059	2	24	Ia	True	0.986	0.989	0.002	0.009	Ia	0.977	0.959	0.008	0.033	Ia
578	HSC17avha	0	0.577	0.000	0.000	1	22	nonIa	True	0.037	0.037	0.025	0.939	II	0.032	0.024	0.005	0.971	II
579	HSC17avmk	1	1.060	-0.101	0.312	3	17	Ia?	True	0.962	0.958	0.001	0.042	Ia	0.955	0.946	0.012	0.041	Ia
580	HSC17avtv	0	0.371	0.000	0.000	1	10	nonIa	True	0.049	0.107	0.085	0.808	II	0.083	0.053	0.080	0.867	II
581	HSC17avum	0	0.928	0.000	0.000	1	19	nonIa	True	0.176	0.212	0.040	0.748	II	0.116	0.268	0.093	0.639	II
582	HSC17avvt	0	0.438	0.000	0.000	1	15	nonIa	True	0.156	0.056	0.644	0.301	Ibc	0.358	0.441	0.118	0.441	II
583	HSC17avwt	0	1.093	0.000	0.000	1	23	Ia?	True	0.603	0.685	0.157	0.158	Ia	0.850	0.834	0.015	0.151	Ia
584	HSC17avwx	0	1.050	-0.007	0.007	2	22	Ia	True	0.586	0.795	0.102	0.103	Ia	0.856	0.742	0.168	0.090	Ia
585	HSC17avzn	0	1.171	0.000	0.000	1	21	Ia?	True	0.709	0.799	0.129	0.072	Ia	0.963	0.967	0.002	0.031	Ia
586	HSC17awax	0	0.700	-0.023	3.606	3	21	nonIa	True	0.189	0.133	0.204	0.663	II	0.300	0.220	0.055	0.725	II
587	HSC17awbf	0	2.740	-0.289	0.315	3	20	Ia?	True	0.073	0.025	0.000	0.975	II	0.034	0.046	0.021	0.933	II
588	HSC17awbi	0	1.120	-0.047	0.048	3	21	nonIa	True	0.776	0.808	0.066	0.126	Ia	0.925	0.914	0.005	0.081	Ia
589	HSC17awbs	0	0.961	-0.015	0.015	1	20	nonIa	True	0.095	0.082	0.016	0.902	II	0.039	0.055	0.039	0.906	II
590	HSC17awgd	0	0.997	-0.008	0.008	1	21	nonIa	True	0.066	0.070	0.020	0.910	II	0.055	0.100	0.201	0.699	II
591	HSC17awio	0	0.981	0.000	0.000	1	21	Ia?	True	0.210	0.189	0.339	0.473	II	0.137	0.138	0.045	0.817	II
592	HSC17awis	0	0.310	-0.001	0.000	1	21	nonIa	True	0.054	0.038	0.003	0.959	II	0.066	0.037	0.003	0.960	II
593	HSC17awms	0	1.015	-0.063	0.088	2	21	nonIa	True	0.038	0.044	0.005	0.951	II	0.040	0.044	0.006	0.951	II
594	HSC17awpa	0	0.558	-0.009	0.011	2	18	nonIa	True	0.100	0.104	0.157	0.738	II	0.110	0.103	0.040	0.857	II
595	HSC17awpj	0	0.926	0.000	0.000	1	20	nonIa	True	0.032	0.032	0.000	0.968	II	0.016	0.012	0.002	0.987	II
596	HSC17awsy	0	1.026	-0.043	0.092	2	21	nonIa	True	0.046	0.061	0.006	0.932	II	0.047	0.033	0.005	0.962	II
597	HSC17awtb	0	0.969	0.000	0.000	1	20	nonIa	True	0.093	0.167	0.013	0.820	II	0.248	0.181	0.018	0.802	II
598	HSC17awye	0	3.573	-0.076	0.073	2	0	UC	NaN	0.132	0.077	0.000	0.923	II	0.026	0.038	0.057	0.905	II
599	HSC17axaf	2	1.118	-0.019	0.051	2	19	Ia	True	0.765	0.819	0.040	0.141	Ia	0.817	0.813	0.029	0.158	Ia
600	HSC17axat	0	NaN	0.000	0.000	0	14	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.407	0.198	0.023	0.779	II
601	HSC17axbq	0	0.518	-0.049	0.055	2	19	nonIa	True	0.065	0.050	0.056	0.893	II	0.062	0.066	0.006	0.929	II
602	HSC17axml	1	NaN	0.000	0.000	0	20	Ia	True	NaN	NaN	NaN	NaN	NaN	0.185	0.265	0.495	0.240	Ibc
603	HSC17axrk	1	0.670	-0.030	0.038	3	24	nonIa	True	0.058	0.041	0.004	0.954	II	0.062	0.045	0.004	0.951	II
604	HSC17axrw	3	0.674	0.000	0.000	1	18	Ia	True	0.847	0.833	0.112	0.055	Ia	0.469	0.770	0.026	0.205	Ia
605	HSC17axry	3	0.435	0.000	0.000	1	15	Ia	True	0.552	0.364	0.032	0.604	II	0.882	0.953	0.008	0.039	Ia
606	HSC17axtj	3	NaN	0.000	0.000	0	6	nonIa	False	NaN	NaN	NaN	NaN	NaN	0.906	0.860	0.012	0.128	Ia
607	HSC17axtr	3	0.980	-0.052	0.064	4	16	nonIa	False	0.032	0.048	0.015	0.937	II	0.070	0.095	0.064	0.841	II
608	HSC17axub	1	0.271	0.000	0.000	1	15	nonIa	True	0.381	0.430	0.031	0.539	II	0.601	0.564	0.054	0.383	Ia
609	HSC17axvf	3	1.010	-0.079	0.161	4	11	nonIa	False	0.817	0.547	0.003	0.451	Ia	0.176	0.126	0.177	0.697	II
610	HSC17axwd	1	0.810	-0.044	0.040	4	14	nonIa	False	0.529	0.652	0.120	0.228	Ia	0.495	0.714	0.122	0.164	Ia
611	HSC17axwn	1	0.840	-0.061	0.084	4	18	nonIa	False	0.017	0.047	0.004	0.949	II	0.042	0.064	0.103	0.833	II
612	HSC17axxm	1	1.180	-0.072	0.117	4	17	Ia	True	0.932	0.915	0.001	0.084	Ia	0.924	0.883	0.005	0.111	Ia
613	HSC17axxr	4	0.347	0.000	0.000	1	7	nonIa	True	0.062	0.071	0.299	0.631	II	0.594	0.565	0.057	0.378	Ia
614	HSC17axyd	2	1.670	-0.334	0.519	4	9	nonIa	False	0.207	0.239	0.001	0.760	II	0.487	0.386	0.051	0.563	II
615	HSC17axye	1	0.226	0.000	0.000	1	13	nonIa	True	0.055	0.107	0.145	0.748	II	0.142	0.097	0.048	0.855	II
616	HSC17axyo	4	1.710	-0.123	0.259	4	8	nonIa	True	0.089	0.054	0.003	0.943	II	0.062	0.053	0.044	0.903	II
617	HSC17axzj	1	0.860	-0.041	0.053	4	18	nonIa	False	0.512	0.346	0.051	0.602	II	0.159	0.171	0.215	0.613	II
618	HSC17aybx	1	0.732	0.000	0.000	1	23	Ia?	True	0.040	0.071	0.032	0.897	II	0.097	0.148	0.010	0.842	II
619	HSC17aycg	1	1.410	-0.144	0.116	3	17	Ia	True	0.822	0.767	0.000	0.232	Ia	0.315	0.271	0.070	0.659	II
620	HSC17aydg	0	1.450	-0.044	0.040	3	22	nonIa	False	0.751	0.965	0.001	0.034	Ia	0.547	0.304	0.233	0.463	II
621	HSC17aydk	0	1.060	-0.062	0.072	3	22	Ia	True	0.900	0.956	0.009	0.035	Ia	0.941	0.877	0.029	0.094	Ia
622	HSC17ayek	0	0.934	-0.052	0.057	2	18	Ia?	True	0.851	0.879	0.074	0.048	Ia	0.960	0.957	0.010	0.033	Ia
623	HSC17ayfg	0	0.480	0.000	0.000	1	20	nonIa	True	0.076	0.026	0.005	0.969	II	0.063	0.031	0.005	0.963	II
624	HSC17ayfl	0	0.371	0.000	0.000	1	19	nonIa	True	0.109	0.075	0.168	0.757	II	0.120	0.108	0.032	0.859	II
625	HSC17aygy	0	1.241	0.000	0.000	1	23	nonIa	True	0.408	0.276	0.002	0.723	II	0.305	0.273	0.011	0.716	II
626	HSC17ayht	0	1.161	-0.017	0.013	2	21	Ia?	True	0.969	0.923	0.002	0.075	Ia	0.768	0.816	0.071	0.113	Ia
627	HSC17ayie	0	1.136	-0.045	0.058	2	23	Ia	True	0.992	0.985	0.002	0.013	Ia	0.925	0.897	0.046	0.057	Ia
628	HSC17ayih	0	1.051	0.000	0.000	1	21	nonIa	True	0.467	0.583	0.396	0.021	Ia	0.900	0.910	0.036	0.054	Ia
629	HSC17ayij	0	1.369	-0.031	0.022	2	26	Ia	True	0.617	0.667	0.006	0.326	Ia	0.525	0.559	0.046	0.395	Ia
630	HSC17ayiy	0	1.417	-0.053	0.050	2	23	Ia	True	0.731	0.753	0.000	0.247	Ia	0.960	0.892	0.018	0.090	Ia
631	HSC17ayjn	0	NaN	0.000	0.000	0	22	Ia	True	NaN	NaN	NaN	NaN	NaN	0.920	0.910	0.007	0.084	Ia
632	HSC17ayjy	0	1.280	-0.151	0.164	3	20	Ia?	True	0.322	0.310	0.637	0.053	Ibc	0.283	0.343	0.498	0.158	Ibc
633	HSC17aylo	0	0.264	0.000	0.000	1	12	nonIa	True	0.251	0.424	0.197	0.380	Ia	0.662	0.760	0.072	0.168	Ia
634	HSC17aylq	0	1.026	-0.001	0.001	1	22	Ia	True	0.921	0.924	0.000	0.076	Ia	0.876	0.917	0.006	0.077	Ia
635	HSC17aylu	0	0.105	0.000	0.000	1	7	Ia	True	0.817	0.906	0.005	0.089	Ia	0.891	0.795	0.029	0.177	Ia
636	HSC17aylz	0	1.794	-0.506	0.066	2	17	Ia?	True	0.289	0.303	0.000	0.697	II	0.904	0.887	0.026	0.087	Ia
637	HSC17aymm	0	0.797	0.000	0.000	1	26	Ia?	True	0.257	0.283	0.675	0.042	Ibc	0.194	0.267	0.633	0.100	Ibc
638	HSC17aymy	0	0.867	0.000	0.000	1	27	Ia?	True	0.787	0.712	0.001	0.287	Ia	0.335	0.518	0.005	0.477	Ia
639	HSC17ayne	0	0.975	0.000	0.000	1	19	Ia	True	0.790	0.789	0.125	0.085	Ia	0.686	0.731	0.078	0.191	Ia
640	HSC17ayoo	1	0.620	-0.042	0.052	3	23	Ia?	True	0.389	0.450	0.243	0.307	Ia	0.466	0.454	0.358	0.188	Ia
641	HSC17aytl	1	0.626	0.000	0.000	1	11	Ia?	True	0.670	0.692	0.000	0.308	Ia	0.671	0.608	0.293	0.098	Ia
642	HSC17aytp	1	1.300	-0.088	0.072	4	16	Ia	True	0.967	0.960	0.001	0.040	Ia	0.526	0.428	0.093	0.479	II
643	HSC17azaf	2	1.020	-0.070	0.154	4	16	nonIa	True	0.775	0.827	0.142	0.031	Ia	0.873	0.837	0.137	0.026	Ia
644	HSC17azau	3	1.190	-0.050	0.065	4	15	nonIa	False	0.514	0.575	0.047	0.379	Ia	0.367	0.377	0.101	0.522	II
645	HSC17azbs	3	3.320	-0.350	0.194	4	11	nonIa	False	0.297	0.332	0.000	0.668	II	0.770	0.822	0.049	0.129	Ia
646	HSC17azcc	3	1.100	-0.045	0.042	4	14	Ia	True	0.935	0.984	0.004	0.013	Ia	0.660	0.677	0.246	0.077	Ia
647	HSC17azcj	-1	0.279	0.000	0.000	1	-2	UC	False	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
648	HSC17azdw	2	1.570	-0.354	0.701	4	9	Ia	True	0.279	0.205	0.000	0.795	II	0.563	0.470	0.045	0.485	II
649	HSC17azdz	2	1.090	-0.058	0.063	4	14	Ia?	True	0.941	0.935	0.001	0.064	Ia	0.807	0.742	0.059	0.199	Ia
650	HSC17azga	2	0.679	0.000	0.000	1	20	nonIa	True	0.196	0.228	0.011	0.761	II	0.103	0.063	0.104	0.834	II
651	HSC17azhv	2	0.657	0.000	0.000	1	13	nonIa	True	0.530	0.610	0.084	0.305	Ia	0.405	0.291	0.265	0.444	II
652	HSC17azkf	3	1.420	-0.201	0.255	4	11	Ia	True	0.927	0.969	0.000	0.031	Ia	0.913	0.867	0.063	0.070	Ia
653	HSC17azky	3	1.320	-0.084	0.088	4	13	nonIa	True	0.104	0.073	0.002	0.925	II	0.029	0.075	0.014	0.911	II
654	HSC17azod	3	NaN	0.000	0.000	0	7	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.172	0.181	0.030	0.789	II
655	HSC17azol	3	0.172	-0.001	0.000	1	15	Ia?	True	0.835	0.806	0.017	0.177	Ia	0.870	0.760	0.013	0.228	Ia
656	HSC17azrh	3	0.870	-0.073	0.096	4	16	Ia	True	0.263	0.172	0.009	0.819	II	0.269	0.317	0.083	0.600	II
657	HSC17azrn	4	0.458	0.000	0.000	1	11	Ia?	True	0.215	0.206	0.130	0.664	II	0.248	0.254	0.228	0.518	II
658	HSC17azvd	2	0.600	-0.405	0.037	4	17	nonIa	False	0.509	0.648	0.056	0.297	Ia	0.799	0.891	0.067	0.042	Ia
659	HSC17azvh	1	0.743	0.000	0.000	1	17	Ia	False	0.100	0.104	0.090	0.806	II	0.050	0.076	0.188	0.736	II
660	HSC17bacz	0	1.175	0.000	0.000	1	20	Ia?	True	0.592	0.531	0.416	0.053	Ia	0.727	0.636	0.046	0.318	Ia
661	HSC17baer	1	NaN	0.000	0.000	0	16	nonIa	False	NaN	NaN	NaN	NaN	NaN	0.605	0.612	0.041	0.347	Ia
662	HSC17baff	2	2.720	-0.260	0.416	4	14	nonIa	True	0.874	0.634	0.000	0.366	Ia	0.549	0.507	0.322	0.171	Ia
663	HSC17bafi	2	0.280	-0.036	0.246	4	10	nonIa	True	0.076	0.070	0.026	0.904	II	0.077	0.101	0.007	0.892	II
664	HSC17bafk	2	1.480	-0.077	0.098	4	11	nonIa	True	0.455	0.418	0.000	0.582	II	0.102	0.158	0.033	0.810	II
665	HSC17bafl	4	0.152	0.000	0.000	1	11	Ia?	True	0.210	0.169	0.022	0.808	II	0.912	0.929	0.006	0.065	Ia
666	HSC17bafu	2	0.325	0.000	0.000	1	15	nonIa	True	0.189	0.283	0.559	0.158	Ibc	0.568	0.683	0.192	0.125	Ia
667	HSC17bagc	2	0.370	0.000	0.000	1	15	Ia	True	0.701	0.799	0.024	0.178	Ia	0.844	0.787	0.019	0.194	Ia
668	HSC17bagg	4	0.580	-0.038	0.043	4	15	Ia	True	0.621	0.644	0.018	0.339	Ia	0.551	0.601	0.044	0.355	Ia
669	HSC17bagn	4	1.070	-0.075	0.671	4	10	nonIa	True	0.163	0.128	0.002	0.871	II	0.151	0.140	0.035	0.826	II
670	HSC17bahd	2	1.150	-0.080	1.046	3	16	nonIa	True	0.193	0.200	0.000	0.800	II	0.146	0.128	0.005	0.867	II
671	HSC17bahe	2	1.100	-0.076	0.085	4	15	Ia?	True	0.793	0.766	0.185	0.050	Ia	0.774	0.682	0.211	0.107	Ia
672	HSC17bahx	2	0.350	0.000	0.000	1	15	nonIa	True	0.700	0.550	0.365	0.085	Ia	0.919	0.939	0.028	0.033	Ia
673	HSC17baic	2	0.575	0.000	0.000	1	19	nonIa	True	0.137	0.141	0.072	0.788	II	0.128	0.090	0.029	0.881	II
674	HSC17baij	2	0.640	-0.051	0.053	4	8	nonIa	False	0.087	0.042	0.000	0.958	II	0.050	0.023	0.003	0.973	II
675	HSC17baiq	2	0.907	0.000	0.000	1	13	nonIa	False	0.287	0.232	0.560	0.208	Ibc	0.116	0.110	0.145	0.745	II
676	HSC17baiw	2	1.150	-0.027	0.041	4	15	Ia	True	0.859	0.871	0.036	0.093	Ia	0.432	0.439	0.444	0.117	Ibc
677	HSC17baja	3	0.912	0.000	0.000	1	20	nonIa	True	0.663	0.626	0.008	0.366	Ia	0.400	0.581	0.039	0.380	Ia
678	HSC17bakd	2	0.464	0.000	0.000	1	16	nonIa	True	0.124	0.094	0.562	0.344	Ibc	0.470	0.538	0.113	0.349	Ia
679	HSC17bamj	2	1.150	-0.039	0.033	4	15	nonIa	True	0.889	0.820	0.007	0.173	Ia	0.688	0.684	0.027	0.288	Ia
680	HSC17bams	1	0.890	-0.048	0.054	4	20	Ia	True	0.948	0.902	0.000	0.098	Ia	0.842	0.849	0.027	0.124	Ia
681	HSC17banj	1	0.397	0.000	0.000	1	18	nonIa	True	0.115	0.169	0.522	0.309	Ibc	0.592	0.566	0.051	0.383	Ia
682	HSC17banq	1	NaN	0.000	0.000	0	16	Ia	False	NaN	NaN	NaN	NaN	NaN	0.922	0.876	0.003	0.121	Ia
683	HSC17banz	3	0.872	0.000	0.000	1	18	Ia	True	0.625	0.620	0.171	0.209	Ia	0.637	0.642	0.062	0.296	Ia
684	HSC17baod	1	0.232	0.000	0.000	1	9	nonIa	False	0.105	0.041	0.008	0.952	II	0.057	0.082	0.001	0.917	II
685	HSC17baoe	1	1.160	-0.081	0.140	4	17	Ia?	True	0.696	0.747	0.045	0.208	Ia	0.715	0.639	0.204	0.157	Ia
686	HSC17baoz	1	0.570	-0.093	0.083	4	10	nonIa	False	0.131	0.113	0.133	0.754	II	0.074	0.061	0.013	0.926	II
687	HSC17bapd	1	0.678	0.000	0.000	1	23	nonIa	True	0.094	0.074	0.042	0.884	II	0.035	0.037	0.011	0.952	II
688	HSC17baps	1	1.000	-0.062	0.064	4	17	Ia	True	0.727	0.728	0.137	0.135	Ia	0.777	0.811	0.074	0.115	Ia
689	HSC17baqb	1	0.920	-0.137	0.122	4	23	Ia	True	0.750	0.800	0.093	0.107	Ia	0.718	0.529	0.295	0.176	Ia
690	HSC17baqn	1	1.410	-0.039	0.041	4	17	nonIa	True	0.833	0.904	0.001	0.096	Ia	0.611	0.436	0.045	0.519	II
691	HSC17baqo	1	1.290	-0.026	0.034	4	17	Ia?	True	0.964	0.960	0.000	0.039	Ia	0.929	0.898	0.033	0.068	Ia
692	HSC17baqp	1	1.030	-0.066	0.081	4	17	nonIa	True	0.639	0.773	0.005	0.222	Ia	0.675	0.718	0.005	0.277	Ia
693	HSC17barc	3	0.886	0.000	0.000	1	18	nonIa	True	0.179	0.177	0.002	0.821	II	0.107	0.182	0.009	0.809	II
694	HSC17batj	2	0.576	0.000	0.000	1	16	nonIa	True	0.103	0.037	0.021	0.942	II	0.077	0.073	0.011	0.916	II
695	HSC17bavl	2	1.330	-0.087	0.171	4	11	nonIa	True	0.839	0.930	0.001	0.069	Ia	0.591	0.488	0.017	0.495	II
696	HSC17baxu	3	1.070	-0.073	0.539	4	14	nonIa	True	0.801	0.796	0.063	0.141	Ia	0.934	0.904	0.012	0.084	Ia
697	HSC17bayd	4	0.460	-0.022	0.034	4	14	Ia	True	0.273	0.316	0.241	0.443	II	0.404	0.203	0.743	0.053	Ibc
698	HSC17bayn	2	0.480	-0.040	0.039	4	16	nonIa	True	0.155	0.050	0.470	0.480	II	0.119	0.064	0.080	0.856	II
699	HSC17bazo	2	1.020	-0.062	0.748	4	13	Ia	True	0.959	0.953	0.000	0.047	Ia	0.834	0.264	0.683	0.052	Ibc
700	HSC17bbaa	1	0.889	0.000	0.000	1	23	nonIa	True	0.207	0.175	0.025	0.801	II	0.187	0.174	0.042	0.784	II
701	HSC17bbaf	1	0.624	0.000	0.000	1	18	nonIa	True	0.221	0.200	0.082	0.718	II	0.264	0.253	0.121	0.627	II
702	HSC17bbal	4	0.690	-0.019	0.028	4	11	nonIa	True	0.962	0.968	0.005	0.027	Ia	0.784	0.740	0.102	0.157	Ia
703	HSC17bbaz	1	1.480	-0.056	0.063	4	15	Ia?	True	0.773	0.712	0.001	0.286	Ia	0.311	0.297	0.363	0.340	Ibc
704	HSC17bbbr	1	1.001	0.000	0.000	1	13	nonIa	True	0.731	0.803	0.009	0.188	Ia	0.560	0.756	0.002	0.242	Ia
705	HSC17bbbv	1	0.933	0.000	0.000	1	13	nonIa	True	0.069	0.082	0.000	0.918	II	0.017	0.043	0.003	0.954	II
706	HSC17bbca	3	1.300	-0.079	0.081	4	12	Ia	True	0.958	0.940	0.000	0.059	Ia	0.856	0.918	0.014	0.069	Ia
707	HSC17bbcf	1	1.080	-0.083	0.087	4	17	nonIa	True	0.522	0.478	0.071	0.451	Ia	0.669	0.763	0.010	0.227	Ia
708	HSC17bbek	1	0.670	0.000	0.000	1	18	nonIa	False	0.560	0.541	0.351	0.108	Ia	0.526	0.321	0.495	0.184	Ibc
709	HSC17bbeq	1	NaN	0.000	0.000	0	10	nonIa	False	NaN	NaN	NaN	NaN	NaN	0.148	0.125	0.049	0.826	II
710	HSC17bbfk	3	1.130	-0.098	0.093	4	12	Ia?	True	0.552	0.734	0.005	0.262	Ia	0.274	0.472	0.268	0.259	Ia
711	HSC17bbgg	1	1.230	-0.067	0.094	4	16	Ia?	True	0.872	0.868	0.006	0.126	Ia	0.795	0.732	0.092	0.176	Ia
712	HSC17bbgh	1	0.590	-0.202	0.322	3	20	Ia?	True	0.708	0.702	0.132	0.166	Ia	0.765	0.718	0.033	0.249	Ia
713	HSC17bbgo	1	0.670	-0.046	0.060	4	19	Ia	True	0.767	0.777	0.174	0.049	Ia	0.816	0.820	0.044	0.135	Ia
714	HSC17bbhb	1	1.010	-0.052	0.051	3	17	Ia	True	0.891	0.978	0.002	0.020	Ia	0.819	0.830	0.018	0.152	Ia
715	HSC17bbip	2	0.930	-0.032	0.042	4	15	Ia?	True	0.576	0.533	0.181	0.286	Ia	0.565	0.642	0.155	0.203	Ia
716	HSC17bbjx	1	NaN	0.000	0.000	0	16	Ia?	True	NaN	NaN	NaN	NaN	NaN	0.688	0.677	0.094	0.229	Ia
717	HSC17bbqw	3	0.670	-0.029	0.042	4	16	Ia	True	0.554	0.400	0.560	0.040	Ibc	0.175	0.335	0.519	0.146	Ibc
718	HSC17bbyf	2	0.790	-0.167	0.091	4	16	Ia	True	0.958	0.982	0.005	0.013	Ia	0.949	0.961	0.008	0.031	Ia
719	HSC17bbyr	2	0.534	0.000	0.000	1	16	Ia?	True	0.206	0.347	0.271	0.382	II	0.439	0.534	0.035	0.432	Ia
720	HSC17bcde	2	0.760	-0.018	0.022	4	16	nonIa	True	0.042	0.031	0.014	0.956	II	0.142	0.073	0.008	0.919	II
721	HSC17bcev	2	0.537	0.000	0.000	1	16	nonIa	True	0.050	0.045	0.106	0.849	II	0.059	0.131	0.291	0.579	II
722	HSC17bcfv	2	0.258	0.000	0.000	1	16	Ia	True	0.946	0.968	0.003	0.029	Ia	0.960	0.976	0.005	0.019	Ia
723	HSC17bchm	2	1.260	-0.041	0.043	4	11	nonIa	True	0.338	0.336	0.016	0.648	II	0.151	0.140	0.201	0.660	II
724	HSC17bchr	3	NaN	0.000	0.000	0	12	Ia	True	NaN	NaN	NaN	NaN	NaN	0.173	0.437	0.043	0.520	II
725	HSC17bcif	1	0.690	-0.041	0.084	4	22	nonIa	True	0.237	0.187	0.535	0.278	Ibc	0.187	0.139	0.563	0.298	Ibc
726	HSC17bcih	1	1.120	-0.067	0.703	4	12	nonIa	True	0.034	0.019	0.001	0.980	II	0.018	0.025	0.062	0.913	II
727	HSC17bcik	1	0.564	0.000	0.000	1	8	Ia?	False	0.051	0.061	0.004	0.935	II	0.051	0.045	0.009	0.947	II
728	HSC17bcjc	1	0.870	-0.072	0.076	3	9	nonIa	False	0.544	0.599	0.040	0.361	Ia	0.578	0.479	0.073	0.448	Ia
729	HSC17bckl	1	0.817	0.000	0.000	1	21	Ia	True	0.971	0.988	0.000	0.012	Ia	0.968	0.972	0.006	0.022	Ia
730	HSC17bckv	4	0.640	-0.046	3.012	4	14	nonIa	False	0.436	0.685	0.152	0.163	Ia	0.503	0.635	0.308	0.058	Ia
731	HSC17bcla	1	0.403	0.000	0.000	1	17	nonIa	True	0.102	0.064	0.004	0.932	II	0.087	0.062	0.005	0.933	II
732	HSC17bclh	1	1.040	-0.051	0.070	3	17	Ia	True	0.993	0.994	0.002	0.005	Ia	0.976	0.980	0.010	0.010	Ia
733	HSC17bcns	2	1.188	0.000	0.000	1	10	nonIa	True	0.216	0.190	0.003	0.807	II	0.112	0.111	0.027	0.861	II
734	HSC17bcqq	3	0.900	-0.044	0.060	4	19	nonIa	True	0.779	0.704	0.274	0.022	Ia	0.842	0.809	0.058	0.133	Ia
735	HSC17bcrp	-1	0.046	0.000	0.000	1	2	UC	False	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
736	HSC17bcry	1	0.970	-0.067	0.078	4	13	nonIa	True	0.029	0.030	0.003	0.967	II	0.033	0.023	0.011	0.966	II
737	HSC17bcsh	2	0.760	-0.111	0.139	4	19	nonIa	True	0.162	0.255	0.005	0.740	II	0.088	0.037	0.060	0.904	II
738	HSC17bcun	1	1.270	-0.114	0.133	4	12	Ia?	True	0.895	0.896	0.000	0.104	Ia	0.934	0.941	0.010	0.049	Ia
739	HSC17bcuy	1	3.820	-0.335	0.212	4	15	nonIa	True	0.278	0.021	0.000	0.979	II	0.022	0.004	0.017	0.979	II
740	HSC17bcvt	1	0.860	-0.056	0.109	4	19	Ia?	True	0.611	0.616	0.006	0.378	Ia	0.491	0.629	0.045	0.326	Ia
741	HSC17bcwq	1	0.573	0.000	0.000	1	18	nonIa	True	0.141	0.169	0.002	0.829	II	0.178	0.162	0.059	0.779	II
742	HSC17bcxb	1	0.860	0.000	0.000	1	17	Ia	True	0.884	0.855	0.011	0.135	Ia	0.897	0.882	0.012	0.106	Ia
743	HSC17bcxx	1	0.890	-0.128	0.157	4	19	nonIa	True	0.303	0.348	0.443	0.209	Ibc	0.190	0.173	0.700	0.127	Ibc
744	HSC17bcyo	1	0.710	-0.075	2.509	4	18	Ia?	True	0.206	0.190	0.015	0.794	II	0.195	0.140	0.030	0.830	II
745	HSC17bcyq	1	0.535	0.000	0.000	1	17	Ia	True	0.814	0.807	0.087	0.105	Ia	0.808	0.849	0.018	0.133	Ia
746	HSC17bczf	1	0.920	-0.064	0.063	4	17	Ia	True	0.795	0.938	0.001	0.061	Ia	0.793	0.816	0.078	0.106	Ia
747	HSC17bczj	1	1.490	-0.048	0.062	4	19	nonIa	False	0.768	0.770	0.002	0.227	Ia	0.461	0.510	0.018	0.472	Ia
748	HSC17bczn	1	0.261	0.000	0.000	1	17	nonIa	True	0.070	0.105	0.323	0.572	II	0.264	0.225	0.156	0.619	II
749	HSC17bdaa	1	0.574	0.000	0.000	1	17	Ia	True	0.858	0.869	0.087	0.044	Ia	0.932	0.972	0.008	0.019	Ia
750	HSC17bdan	1	0.616	0.000	0.000	1	17	Ia	True	0.684	0.788	0.133	0.079	Ia	0.742	0.763	0.142	0.095	Ia
751	HSC17bdca	1	1.900	-0.177	0.362	4	8	Ia?	True	0.232	0.183	0.000	0.817	II	0.136	0.071	0.031	0.898	II
752	HSC17bddk	1	1.157	0.000	0.000	1	15	Ia	True	0.958	0.962	0.003	0.036	Ia	0.805	0.860	0.048	0.092	Ia
753	HSC17bddq	1	0.940	-0.061	0.053	4	16	nonIa	True	0.552	0.523	0.076	0.401	Ia	0.570	0.323	0.235	0.441	II
754	HSC17bddt	1	1.410	-0.137	0.127	4	13	nonIa	True	0.278	0.261	0.124	0.615	II	0.090	0.116	0.075	0.809	II
755	HSC17bddu	1	1.260	-0.275	0.299	3	19	Ia?	True	0.225	0.200	0.001	0.800	II	0.333	0.368	0.098	0.535	II
756	HSC17bddz	1	0.790	-0.072	0.065	4	12	nonIa	True	0.008	0.040	0.004	0.956	II	0.007	0.002	0.000	0.997	II
757	HSC17bded	1	0.920	-0.043	0.052	4	22	Ia	True	0.897	0.905	0.010	0.085	Ia	0.773	0.823	0.042	0.135	Ia
758	HSC17bdfo	1	0.680	-0.238	2.710	4	20	nonIa	True	0.172	0.290	0.064	0.646	II	0.064	0.086	0.018	0.896	II
759	HSC17bdfq	1	1.026	0.000	0.000	1	14	Ia	True	0.662	0.714	0.001	0.286	Ia	0.624	0.789	0.002	0.208	Ia
760	HSC17bdfv	1	1.180	-0.048	0.055	4	17	Ia?	True	0.339	0.543	0.279	0.178	Ia	0.343	0.313	0.470	0.217	Ibc
761	HSC17bdgc	0	1.260	-0.035	0.053	3	21	Ia	True	0.578	0.516	0.001	0.483	Ia	0.506	0.391	0.158	0.451	II
762	HSC17bdgf	1	0.309	0.000	0.000	1	15	Ia	True	0.860	0.889	0.021	0.090	Ia	0.930	0.934	0.007	0.059	Ia
763	HSC17bdgl	1	0.680	-0.100	0.111	4	19	Ia	True	0.811	0.809	0.051	0.141	Ia	0.916	0.902	0.009	0.089	Ia
764	HSC17bdgv	1	1.219	0.000	0.000	1	12	Ia	True	0.934	0.942	0.007	0.051	Ia	0.881	0.899	0.019	0.081	Ia
765	HSC17bdhb	2	1.345	0.000	0.000	1	17	nonIa	True	0.670	0.777	0.003	0.220	Ia	0.344	0.411	0.125	0.463	II
766	HSC17bdiw	3	0.980	-0.044	0.037	4	13	Ia?	True	0.877	0.720	0.001	0.279	Ia	0.191	0.287	0.013	0.700	II
767	HSC17bdjd	1	0.598	0.000	0.000	1	17	Ia	True	0.955	0.954	0.009	0.037	Ia	0.900	0.949	0.005	0.045	Ia
768	HSC17bdkl	1	1.740	-0.752	0.064	4	7	nonIa	True	0.078	0.058	0.001	0.941	II	0.104	0.100	0.005	0.895	II
769	HSC17bdmp	2	0.580	-0.518	0.082	4	14	nonIa	True	0.455	0.353	0.192	0.454	II	0.641	0.425	0.022	0.554	II
770	HSC17bdna	1	1.040	-0.050	0.062	4	13	nonIa	True	0.711	0.691	0.103	0.206	Ia	0.322	0.512	0.092	0.396	Ia
771	HSC17bdnf	1	0.372	0.000	0.000	1	18	nonIa	True	0.034	0.056	0.005	0.939	II	0.093	0.047	0.006	0.947	II
772	HSC17bdoi	1	0.577	0.000	0.000	1	18	Ia	True	0.956	0.917	0.000	0.082	Ia	0.904	0.957	0.016	0.027	Ia
773	HSC17bdqz	1	0.640	-0.043	0.045	4	18	Ia?	True	0.629	0.601	0.003	0.395	Ia	0.543	0.707	0.017	0.276	Ia
774	HSC17bdre	1	0.526	0.000	0.000	1	14	nonIa	True	0.444	0.400	0.157	0.443	II	0.414	0.425	0.046	0.529	II
775	HSC17bdrj	1	0.890	-0.039	0.048	4	19	Ia	True	0.825	0.858	0.059	0.083	Ia	0.925	0.903	0.021	0.076	Ia
776	HSC17bdsc	1	0.950	-0.036	0.035	4	14	Ia	True	0.959	0.975	0.003	0.022	Ia	0.915	0.930	0.016	0.055	Ia
777	HSC17bdsh	1	1.850	-0.101	0.099	4	11	nonIa	True	0.421	0.296	0.001	0.703	II	0.484	0.425	0.092	0.483	II
778	HSC17bdso	1	0.840	-0.080	0.111	4	19	nonIa	True	0.864	0.869	0.070	0.061	Ia	0.825	0.902	0.024	0.074	Ia
779	HSC17bdty	1	0.940	-0.062	0.061	4	13	Ia	True	0.905	0.930	0.015	0.056	Ia	0.948	0.955	0.007	0.039	Ia
780	HSC17bdus	1	NaN	0.000	0.000	0	13	Ia	True	NaN	NaN	NaN	NaN	NaN	0.845	0.836	0.011	0.153	Ia
781	HSC17bdux	3	1.120	-0.081	0.084	4	13	Ia	True	0.826	0.886	0.051	0.063	Ia	0.880	0.851	0.048	0.101	Ia
782	HSC17bdvq	4	0.470	-0.024	0.031	4	18	nonIa	True	0.212	0.225	0.067	0.708	II	0.677	0.663	0.052	0.285	Ia
783	HSC17bdvs	1	3.580	-2.944	0.232	4	13	Ia	True	0.474	0.051	0.000	0.949	II	0.939	0.960	0.007	0.033	Ia
784	HSC17bdxe	1	0.834	0.000	0.000	1	17	nonIa	True	0.398	0.396	0.031	0.573	II	0.380	0.292	0.034	0.673	II
785	HSC17bdxt	1	0.910	-0.075	0.077	4	20	nonIa	True	0.087	0.052	0.029	0.919	II	0.067	0.056	0.040	0.905	II
786	HSC17bedm	1	0.400	0.000	0.000	1	14	nonIa	True	0.015	0.052	0.010	0.937	II	0.061	0.108	0.012	0.879	II
787	HSC17bedw	1	0.267	0.000	0.000	1	18	nonIa	True	0.054	0.023	0.017	0.960	II	0.055	0.055	0.005	0.940	II
788	HSC17beev	2	0.870	-0.028	0.033	4	17	nonIa	True	0.600	0.921	0.053	0.026	Ia	0.457	0.465	0.197	0.338	Ia
789	HSC17befb	1	0.670	-0.039	0.028	4	18	nonIa	True	0.123	0.101	0.005	0.894	II	0.397	0.224	0.022	0.754	II
790	HSC17befq	1	NaN	0.000	0.000	0	13	Ia	True	NaN	NaN	NaN	NaN	NaN	0.468	0.628	0.266	0.106	Ia
791	HSC17befu	1	1.360	-0.050	0.059	4	14	Ia?	True	0.836	0.905	0.000	0.095	Ia	0.851	0.780	0.188	0.032	Ia
792	HSC17begg	1	0.439	0.000	0.000	1	18	nonIa	True	0.222	0.210	0.091	0.699	II	0.236	0.276	0.025	0.698	II
793	HSC17bejl	1	0.950	-0.193	0.105	4	13	nonIa	True	0.817	0.621	0.000	0.379	Ia	0.928	0.952	0.003	0.045	Ia
794	HSC17bell	2	0.690	0.000	0.000	1	15	Ia	True	0.810	0.846	0.031	0.122	Ia	0.686	0.541	0.009	0.451	Ia
795	HSC17beor	1	0.996	0.000	0.000	1	17	nonIa	False	0.764	0.615	0.000	0.384	Ia	0.478	0.263	0.017	0.719	II
796	HSC17beos	0	1.740	-0.543	0.181	3	16	Ia?	True	0.446	0.438	0.000	0.562	II	0.744	0.742	0.010	0.248	Ia
797	HSC17beot	1	0.930	-0.077	0.092	4	17	Ia?	True	0.858	0.884	0.063	0.053	Ia	0.706	0.833	0.057	0.110	Ia
798	HSC17beql	1	0.721	0.000	0.000	1	24	nonIa	True	0.161	0.127	0.001	0.872	II	0.150	0.112	0.001	0.886	II
799	HSC17beqn	0	0.755	-0.012	0.011	2	24	Ia	True	0.781	0.743	0.247	0.010	Ia	0.673	0.731	0.198	0.071	Ia
800	HSC17beqw	0	0.841	-0.035	0.017	2	23	nonIa	True	0.357	0.527	0.009	0.464	Ia	0.267	0.264	0.156	0.580	II
801	HSC17berh	0	1.099	-0.037	0.026	2	23	nonIa	True	0.071	0.087	0.002	0.911	II	0.050	0.051	0.012	0.937	II
802	HSC17besh	0	0.520	-0.090	0.125	3	18	nonIa	True	0.405	0.420	0.057	0.523	II	0.597	0.536	0.044	0.420	Ia
803	HSC17betc	0	1.110	-0.017	0.022	3	21	Ia?	True	0.289	0.351	0.571	0.078	Ibc	0.521	0.537	0.254	0.209	Ia
804	HSC17betk	0	0.741	0.000	0.000	1	27	nonIa	True	0.080	0.104	0.751	0.145	Ibc	0.200	0.106	0.704	0.190	Ibc
805	HSC17betq	1	1.250	-0.107	0.317	4	19	Ia?	True	0.923	0.930	0.000	0.070	Ia	0.943	0.889	0.002	0.110	Ia
806	HSC17beul	0	0.770	-0.026	0.023	2	22	nonIa	True	0.052	0.026	0.012	0.962	II	0.036	0.031	0.014	0.955	II
807	HSC17beuw	1	0.884	0.000	0.000	1	25	Ia	True	0.939	0.948	0.001	0.050	Ia	0.844	0.868	0.034	0.098	Ia
808	HSC17beuy	1	0.760	-0.021	0.024	3	24	Ia	True	0.765	0.718	0.158	0.124	Ia	0.446	0.580	0.164	0.256	Ia
809	HSC17bevf	0	0.857	-0.022	0.021	2	26	Ia	True	0.918	0.928	0.017	0.054	Ia	0.929	0.938	0.024	0.038	Ia
810	HSC17bevt	0	1.000	0.000	0.000	1	21	nonIa	True	0.107	0.081	0.002	0.917	II	0.040	0.052	0.010	0.938	II
811	HSC17bewb	0	1.602	-0.090	0.145	2	18	nonIa	True	0.117	0.089	0.001	0.910	II	0.044	0.047	0.064	0.889	II
812	HSC17bewp	1	1.440	-0.034	0.037	4	25	Ia	True	0.176	0.242	0.001	0.757	II	0.261	0.151	0.015	0.834	II
813	HSC17beww	0	1.286	0.000	0.000	1	21	nonIa	True	0.168	0.099	0.003	0.899	II	0.064	0.073	0.023	0.904	II
814	HSC17bexf	1	1.247	-0.115	0.082	2	21	nonIa	True	0.433	0.454	0.025	0.521	II	0.307	0.084	0.038	0.878	II
815	HSC17bexi	1	0.428	0.000	0.000	1	18	nonIa	True	0.050	0.037	0.004	0.959	II	0.023	0.038	0.002	0.960	II
816	HSC17bfcs	1	2.630	-0.568	0.236	4	17	nonIa	True	0.155	0.063	0.000	0.937	II	0.222	0.197	0.265	0.538	II
817	HSC17bfdg	1	1.010	-0.040	0.034	4	13	nonIa	True	0.201	0.271	0.003	0.726	II	0.048	0.018	0.004	0.978	II
818	HSC17bfhv	0	1.010	-0.099	0.108	3	21	nonIa	True	0.099	0.270	0.002	0.728	II	0.041	0.049	0.005	0.946	II
819	HSC17bfjp	1	0.830	-0.022	0.028	4	18	Ia	True	0.720	0.792	0.014	0.194	Ia	0.755	0.528	0.139	0.333	Ia
820	HSC17bfkm	3	1.100	-0.146	0.389	4	10	nonIa	True	0.847	0.766	0.003	0.231	Ia	0.303	0.517	0.025	0.458	Ia
821	HSC17bfns	2	1.080	-0.119	0.142	4	15	nonIa	True	0.106	0.073	0.001	0.925	II	0.272	0.119	0.007	0.875	II
822	HSC17bfqd	1	0.540	-0.029	0.029	4	6	nonIa	True	0.628	0.710	0.005	0.285	Ia	0.507	0.603	0.027	0.369	Ia
823	HSC17bfqu	1	0.501	0.000	0.000	1	21	nonIa	True	0.100	0.089	0.038	0.873	II	0.035	0.018	0.023	0.959	II
824	HSC17bfrv	3	0.262	0.000	0.000	1	15	nonIa	True	0.105	0.032	0.082	0.886	II	0.111	0.192	0.059	0.749	II
825	HSC17bfug	0	0.552	0.000	0.000	1	20	Ia?	True	0.104	0.056	0.000	0.944	II	0.061	0.055	0.004	0.941	II
826	HSC17bfun	0	0.660	-0.007	0.007	2	23	nonIa	True	0.169	0.242	0.648	0.110	Ibc	0.143	0.216	0.149	0.635	II
827	HSC17bfux	0	0.690	0.000	0.000	1	25	Ia	True	0.862	0.838	0.005	0.157	Ia	0.799	0.871	0.016	0.113	Ia
828	HSC17bfvi	1	1.820	-0.154	0.238	4	10	Ia?	True	0.192	0.159	0.000	0.841	II	0.278	0.313	0.270	0.416	II
829	HSC17bfvq	0	0.622	0.000	0.000	1	20	Ia?	True	0.471	0.536	0.306	0.158	Ia	0.235	0.383	0.410	0.207	Ibc
830	HSC17bfvs	1	0.680	-0.039	0.035	4	16	Ia	True	0.392	0.465	0.017	0.518	II	0.353	0.268	0.043	0.689	II
831	HSC17bfvu	1	0.760	-0.040	0.051	4	19	Ia?	True	0.865	0.877	0.028	0.095	Ia	0.631	0.300	0.112	0.589	II
832	HSC17bfxc	1	0.850	-0.044	0.057	4	22	nonIa	True	0.227	0.362	0.414	0.224	Ibc	0.178	0.167	0.425	0.408	Ibc
833	HSC17bfya	1	0.791	0.000	0.000	1	17	Ia?	True	0.033	0.009	0.048	0.943	II	0.015	0.012	0.419	0.569	II
834	HSC17bfyc	1	0.611	-0.009	0.007	2	24	nonIa	True	0.545	0.641	0.167	0.192	Ia	0.883	0.908	0.006	0.086	Ia
835	HSC17bfzc	1	0.777	0.000	0.000	1	20	nonIa	True	0.053	0.048	0.002	0.950	II	0.044	0.045	0.012	0.943	II
836	HSC17bgan	1	0.873	0.000	0.000	1	22	Ia	True	0.406	0.285	0.695	0.020	Ibc	0.550	0.621	0.299	0.081	Ia
837	HSC17bgbf	3	1.040	-0.052	0.059	4	13	Ia	True	0.688	0.589	0.041	0.370	Ia	0.491	0.599	0.016	0.386	Ia
838	HSC17bgbg	4	0.470	-0.187	0.062	4	11	nonIa	True	0.177	0.203	0.254	0.543	II	0.528	0.520	0.135	0.345	Ia
839	HSC17bgbo	1	1.160	-0.194	0.387	4	17	Ia	True	0.945	0.976	0.000	0.024	Ia	0.967	0.974	0.004	0.022	Ia
840	HSC17bgcy	0	1.127	0.000	0.000	1	20	Ia	True	0.818	0.834	0.106	0.060	Ia	0.717	0.827	0.102	0.071	Ia
841	HSC17bgfk	1	1.380	-0.139	0.115	4	13	Ia	True	0.941	0.922	0.000	0.078	Ia	0.904	0.929	0.004	0.067	Ia
842	HSC17bggu	1	1.154	-0.022	0.014	2	17	Ia	True	0.807	0.943	0.007	0.050	Ia	0.759	0.671	0.230	0.099	Ia
843	HSC17bgha	2	1.357	0.000	0.000	1	13	nonIa	True	0.057	0.070	0.001	0.929	II	0.063	0.048	0.003	0.949	II
844	HSC17bghp	1	0.840	0.000	0.000	1	21	Ia	True	0.698	0.638	0.001	0.360	Ia	0.738	0.749	0.007	0.244	Ia
845	HSC17bgjg	2	0.640	-0.098	0.124	3	18	nonIa	True	0.128	0.053	0.071	0.877	II	0.236	0.198	0.025	0.777	II
846	HSC17bgji	1	1.960	-0.595	0.411	4	11	nonIa	True	0.217	0.058	0.000	0.942	II	0.074	0.058	0.310	0.632	II
847	HSC17bgkl	1	NaN	0.000	0.000	0	13	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.043	0.022	0.015	0.963	II
848	HSC17bglj	1	1.130	-0.106	0.079	4	12	Ia	True	0.928	0.951	0.014	0.035	Ia	0.942	0.920	0.023	0.057	Ia
849	HSC17bglm	1	NaN	0.000	0.000	0	17	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.223	0.041	0.001	0.958	II
850	HSC17bgmu	1	2.610	-0.643	0.264	4	16	nonIa	True	0.347	0.146	0.000	0.854	II	0.049	0.021	0.005	0.974	II
851	HSC17bgmw	1	0.684	0.000	0.000	1	17	Ia	True	0.933	0.926	0.008	0.066	Ia	0.764	0.839	0.052	0.109	Ia
852	HSC17bgpp	4	0.438	0.000	0.000	1	17	Ia	True	0.739	0.799	0.009	0.192	Ia	0.769	0.782	0.013	0.205	Ia
853	HSC17bgqf	1	1.550	-0.119	1.298	4	10	nonIa	True	0.079	0.128	0.003	0.869	II	0.055	0.022	0.029	0.949	II
854	HSC17bgqh	1	1.630	-0.058	0.075	4	7	nonIa	True	0.068	0.014	0.000	0.986	II	0.126	0.038	0.002	0.960	II
855	HSC17bgtm	1	0.860	-0.177	0.784	3	21	nonIa	True	0.455	0.446	0.000	0.554	II	0.139	0.048	0.005	0.947	II
856	HSC17bgtq	1	0.310	0.000	0.000	1	8	nonIa	True	0.005	0.018	0.024	0.958	II	0.050	0.044	0.038	0.917	II
857	HSC17bgwq	1	2.590	-0.284	0.213	3	21	nonIa	True	0.198	0.038	0.000	0.962	II	0.096	0.037	0.002	0.962	II
858	HSC17bgyv	1	0.841	0.000	0.000	1	23	Ia	True	0.933	0.953	0.005	0.042	Ia	0.736	0.653	0.068	0.279	Ia
859	HSC17bgzd	1	1.328	0.000	0.000	1	12	nonIa	True	0.129	0.134	0.001	0.864	II	0.068	0.047	0.007	0.946	II
860	HSC17bgzj	1	NaN	0.000	0.000	0	19	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.141	0.110	0.717	0.173	Ibc
861	HSC17bgzk	1	0.670	-0.197	2.736	4	22	nonIa	True	0.121	0.131	0.043	0.826	II	0.158	0.093	0.013	0.894	II
862	HSC17bhdi	1	1.130	-0.026	0.024	4	12	Ia	True	0.648	0.656	0.007	0.337	Ia	0.328	0.484	0.025	0.491	II
863	HSC17bhfg	1	NaN	0.000	0.000	0	17	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.093	0.109	0.011	0.879	II
864	HSC17bhhg	1	1.010	-0.054	0.065	3	19	nonIa	True	0.871	0.847	0.108	0.045	Ia	0.973	0.975	0.004	0.021	Ia
865	HSC17bhip	0	0.570	0.000	0.000	1	21	nonIa	True	0.125	0.085	0.479	0.437	Ibc	0.426	0.410	0.121	0.469	II
866	HSC17bhja	0	1.569	-0.201	0.457	2	18	nonIa	True	0.066	0.067	0.002	0.932	II	0.032	0.030	0.011	0.960	II
867	HSC17bhko	0	0.817	-0.642	0.642	1	27	nonIa	True	0.044	0.034	0.005	0.961	II	0.007	0.010	0.069	0.920	II
868	HSC17bhlh	0	1.300	-0.059	0.050	3	23	nonIa	True	0.955	0.843	0.000	0.157	Ia	0.825	0.777	0.033	0.191	Ia
869	HSC17bhlj	1	0.490	-0.181	0.184	3	19	Ia	True	0.358	0.381	0.584	0.034	Ibc	0.629	0.679	0.257	0.063	Ia
870	HSC17bhnd	1	1.110	-0.074	0.532	3	21	Ia?	True	0.969	0.979	0.003	0.018	Ia	0.954	0.954	0.010	0.036	Ia
871	HSC17bhoe	0	0.680	-0.047	2.609	3	22	nonIa	True	0.134	0.113	0.505	0.382	Ibc	0.424	0.453	0.121	0.426	Ia
872	HSC17bhpj	0	0.500	-0.037	0.036	3	21	nonIa	True	0.059	0.055	0.518	0.426	Ibc	0.281	0.350	0.245	0.405	II
873	HSC17bhqx	1	0.870	-0.037	0.038	3	27	Ia	True	0.883	0.874	0.039	0.087	Ia	0.950	0.959	0.010	0.031	Ia
874	HSC17bhry	1	0.469	0.000	0.000	1	21	Ia	True	0.913	0.947	0.001	0.052	Ia	0.912	0.896	0.009	0.095	Ia
875	HSC17bhsx	0	0.530	0.000	0.000	1	21	Ia	True	0.810	0.871	0.009	0.121	Ia	0.816	0.944	0.010	0.046	Ia
876	HSC17bhtu	0	1.262	-0.022	0.026	2	21	Ia?	True	0.800	0.753	0.208	0.039	Ia	0.945	0.936	0.014	0.050	Ia
877	HSC17bhxo	0	0.977	-0.009	0.009	1	23	nonIa	True	0.060	0.049	0.109	0.842	II	0.123	0.195	0.106	0.699	II
878	HSC17bhyl	1	0.750	0.000	0.000	1	24	nonIa	True	0.067	0.075	0.024	0.901	II	0.055	0.051	0.042	0.907	II
879	HSC17bibp	0	NaN	0.000	0.000	0	7	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.951	0.967	0.007	0.026	Ia
880	HSC17bibz	1	1.185	-0.011	0.010	2	2	UC	False	0.823	0.820	0.030	0.149	Ia	0.793	0.801	0.077	0.123	Ia
881	HSC17bidn	0	0.525	0.000	0.000	1	3	UC	False	0.169	0.023	0.000	0.976	II	0.178	0.229	0.001	0.771	II
882	HSC17bifs	0	1.310	0.000	0.000	1	22	Ia	True	0.945	0.930	0.019	0.051	Ia	0.949	0.941	0.006	0.053	Ia
883	HSC17bigx	0	1.000	0.000	0.000	1	21	Ia	True	0.915	0.910	0.009	0.082	Ia	0.903	0.876	0.009	0.115	Ia
884	HSC17bihz	0	0.422	-0.284	0.311	2	3	UC	False	0.347	0.087	0.000	0.913	II	0.449	0.512	0.002	0.486	Ia
885	HSC17bink	1	1.510	-0.049	0.048	3	16	nonIa	True	0.375	0.273	0.007	0.720	II	0.037	0.080	0.550	0.370	Ibc
886	HSC17bipo	0	0.958	0.000	0.000	1	21	nonIa	True	0.018	0.018	0.004	0.977	II	0.029	0.029	0.010	0.961	II
887	HSC17bipw	0	1.169	0.000	0.000	1	21	nonIa	True	0.912	0.791	0.000	0.209	Ia	0.963	0.928	0.013	0.058	Ia
888	HSC17biso	0	NaN	0.000	0.000	0	24	Ia	True	NaN	NaN	NaN	NaN	NaN	0.200	0.292	0.124	0.585	II
889	HSC17bisx	0	1.720	-0.205	0.583	3	14	nonIa	True	0.458	0.372	0.000	0.628	II	0.875	0.897	0.032	0.072	Ia
890	HSC17bivi	0	1.481	-0.027	0.027	2	25	Ia	True	0.502	0.617	0.004	0.379	Ia	0.450	0.473	0.157	0.371	Ia
891	HSC17bivn	0	1.554	-0.019	0.018	2	17	Ia	True	0.925	0.936	0.005	0.059	Ia	0.930	0.865	0.064	0.070	Ia
892	HSC17bixy	0	1.237	0.000	0.000	1	23	nonIa	True	0.148	0.043	0.001	0.956	II	0.026	0.029	0.003	0.968	II
893	HSC17biyd	0	0.340	0.000	0.000	1	21	nonIa	True	0.094	0.113	0.740	0.147	Ibc	0.435	0.502	0.346	0.151	Ia
894	HSC17biyf	0	1.537	0.000	0.000	1	18	nonIa	True	0.099	0.090	0.004	0.906	II	0.068	0.066	0.135	0.799	II
895	HSC17biyh	0	0.631	0.000	0.000	1	21	nonIa	True	0.094	0.231	0.226	0.543	II	0.530	0.563	0.023	0.413	Ia
896	HSC17biyn	0	1.193	-0.014	0.017	2	21	Ia	True	0.975	0.960	0.003	0.037	Ia	0.955	0.922	0.008	0.070	Ia
897	HSC17biyo	0	0.898	0.000	0.000	1	22	nonIa	True	0.127	0.114	0.003	0.882	II	0.024	0.123	0.010	0.867	II
898	HSC17bizd	0	0.410	-0.059	0.053	3	13	nonIa	True	0.046	0.053	0.476	0.472	Ibc	0.043	0.047	0.086	0.867	II
899	HSC17bjei	0	0.860	-0.045	0.051	3	26	Ia	True	0.771	0.846	0.063	0.091	Ia	0.868	0.896	0.029	0.074	Ia
900	HSC17bjej	0	2.160	-0.187	0.167	3	8	nonIa	True	0.197	0.217	0.001	0.782	II	0.057	0.070	0.006	0.924	II
901	HSC17bjgt	0	0.733	0.000	0.000	1	23	Ia	True	0.947	0.943	0.003	0.054	Ia	0.888	0.903	0.014	0.083	Ia
902	HSC17bjgu	0	1.140	-0.042	0.025	2	23	Ia?	True	0.901	0.912	0.002	0.086	Ia	0.770	0.786	0.047	0.167	Ia
903	HSC17bjis	0	1.018	-0.001	0.000	1	13	nonIa	True	0.246	0.398	0.001	0.601	II	0.145	0.312	0.023	0.665	II
904	HSC17bjiu	0	0.898	0.000	0.000	1	27	nonIa	True	0.121	0.087	0.049	0.864	II	0.031	0.068	0.020	0.912	II
905	HSC17bjqn	0	0.566	0.000	0.000	1	21	Ia	True	0.779	0.850	0.108	0.042	Ia	0.924	0.962	0.012	0.026	Ia
906	HSC17bjqw	0	1.040	-0.100	0.101	3	21	Ia	True	0.953	0.943	0.011	0.047	Ia	0.822	0.757	0.124	0.119	Ia
907	HSC17bjrb	1	0.560	-0.036	0.024	3	1	UC	False	0.003	0.007	0.004	0.989	II	0.011	0.002	0.004	0.994	II
908	HSC17bjwo	0	1.449	-0.063	0.080	2	26	Ia	True	0.881	0.915	0.005	0.080	Ia	0.891	0.935	0.010	0.055	Ia
909	HSC17bjya	0	1.128	0.000	0.000	1	22	nonIa	True	0.130	0.145	0.039	0.816	II	0.141	0.109	0.056	0.835	II
910	HSC17bjyn	0	0.626	0.000	0.000	1	24	Ia	True	0.887	0.891	0.031	0.078	Ia	0.965	0.918	0.007	0.075	Ia
911	HSC17bjza	1	1.350	-0.156	1.142	4	13	nonIa	True	0.016	0.041	0.016	0.943	II	0.062	0.039	0.005	0.957	II
912	HSC17bkbn	0	0.863	-0.012	0.036	2	23	nonIa	True	0.031	0.025	0.002	0.973	II	0.028	0.021	0.002	0.976	II
913	HSC17bkcz	0	0.795	0.000	0.000	1	27	Ia	True	0.675	0.674	0.035	0.291	Ia	0.661	0.789	0.019	0.191	Ia
914	HSC17bkef	0	2.940	-0.087	0.119	2	0	UC	NaN	0.219	0.443	0.000	0.556	II	0.950	0.947	0.010	0.043	Ia
915	HSC17bkem	2	0.609	0.000	0.000	1	17	Ia	True	0.889	0.858	0.001	0.141	Ia	0.901	0.863	0.023	0.114	Ia
916	HSC17bkfv	0	0.670	-0.035	0.035	3	23	Ia	True	0.915	0.906	0.016	0.078	Ia	0.961	0.926	0.011	0.063	Ia
917	HSC17bkjl	0	0.421	-0.270	0.138	2	21	nonIa	True	0.044	0.039	0.003	0.958	II	0.038	0.028	0.004	0.968	II
918	HSC17bkkn	0	1.991	-0.299	0.348	2	18	Ia	True	0.213	0.165	0.000	0.835	II	0.745	0.764	0.038	0.198	Ia
919	HSC17bkkq	1	1.820	-0.032	0.029	4	2	UC	False	0.168	0.112	0.001	0.887	II	0.036	0.028	0.008	0.964	II
920	HSC17bkln	0	NaN	0.000	0.000	0	20	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.063	0.057	0.030	0.913	II
921	HSC17bklt	1	1.110	-0.040	0.050	3	20	Ia	True	0.979	0.989	0.001	0.010	Ia	0.921	0.912	0.010	0.078	Ia
922	HSC17bkng	1	0.324	0.000	0.000	1	21	nonIa	True	0.518	0.636	0.298	0.066	Ia	0.916	0.922	0.038	0.040	Ia
923	HSC17bknm	0	1.190	-0.036	0.027	3	25	nonIa	True	0.046	0.032	0.003	0.964	II	0.019	0.036	0.041	0.923	II
924	HSC17bkpr	1	1.147	0.000	0.000	1	22	nonIa	True	0.068	0.049	0.016	0.935	II	0.059	0.064	0.023	0.913	II
925	HSC17bksd	0	NaN	0.000	0.000	0	22	Ia?	True	NaN	NaN	NaN	NaN	NaN	0.936	0.913	0.005	0.083	Ia
926	HSC17bksm	0	0.943	0.000	0.000	1	15	Ia	True	0.976	0.964	0.003	0.033	Ia	0.913	0.952	0.006	0.042	Ia
927	HSC17bktg	1	0.850	0.000	0.000	1	6	Ia	True	0.845	0.823	0.000	0.177	Ia	0.609	0.794	0.091	0.115	Ia
928	HSC17bktv	1	0.923	0.000	0.000	1	19	nonIa	True	0.622	0.470	0.041	0.488	II	0.372	0.414	0.171	0.415	II
929	HSC17bkuv	0	0.922	0.000	0.000	1	27	Ia?	True	0.812	0.809	0.037	0.154	Ia	0.785	0.825	0.020	0.154	Ia
930	HSC17bkuy	1	0.825	0.000	0.000	1	27	nonIa	True	0.230	0.203	0.626	0.171	Ibc	0.284	0.199	0.712	0.089	Ibc
931	HSC17bkvb	1	0.681	-0.069	0.082	2	27	nonIa	True	0.468	0.472	0.253	0.275	Ia	0.503	0.542	0.087	0.371	Ia
932	HSC17blbf	1	0.805	0.000	0.000	1	23	nonIa	True	0.554	0.443	0.000	0.556	II	0.145	0.252	0.113	0.635	II
933	HSC17blbm	3	0.125	0.000	0.000	1	4	UC	False	0.024	0.035	0.024	0.942	II	0.016	0.020	0.013	0.967	II
934	HSC17blbx	1	3.400	-2.735	0.154	4	12	Ia?	True	0.084	0.016	0.000	0.984	II	0.369	0.314	0.094	0.592	II
935	HSC17blcg	1	0.689	0.000	0.000	1	13	nonIa	True	0.015	0.017	0.002	0.982	II	0.005	0.003	0.003	0.994	II
936	HSC17bleo	3	0.890	-0.024	0.032	4	11	Ia	True	0.905	0.845	0.080	0.076	Ia	0.620	0.525	0.160	0.315	Ia
937	HSC17bljy	0	1.820	-0.206	0.404	3	18	nonIa	True	0.068	0.057	0.001	0.942	II	0.119	0.159	0.061	0.780	II
938	HSC17blnh	0	0.775	0.000	0.000	1	24	nonIa	True	0.087	0.107	0.771	0.123	Ibc	0.070	0.082	0.815	0.104	Ibc
939	HSC17blqk	0	0.988	0.000	0.000	1	17	nonIa	True	0.103	0.053	0.000	0.947	II	0.024	0.012	0.001	0.987	II
940	HSC17blrd	0	1.160	-0.040	0.051	3	2	UC	False	0.284	0.215	0.008	0.777	II	0.312	0.314	0.003	0.683	II
941	HSC17blst	0	2.570	-0.868	0.276	3	20	nonIa	True	0.188	0.150	0.000	0.850	II	0.088	0.084	0.030	0.886	II
942	HSC17bmap	0	0.365	0.000	0.000	1	21	nonIa	True	0.036	0.005	0.078	0.917	II	0.045	0.034	0.007	0.959	II
943	HSC17bmby	0	2.060	-0.257	0.508	3	15	Ia?	True	0.272	0.156	0.001	0.843	II	0.046	0.060	0.007	0.934	II
944	HSC17bmcy	0	0.607	0.000	0.000	1	25	Ia	True	0.948	0.915	0.002	0.083	Ia	0.974	0.981	0.004	0.016	Ia
945	HSC17bmez	0	0.904	0.000	0.000	1	17	nonIa	True	0.132	0.172	0.105	0.723	II	0.023	0.019	0.036	0.946	II
946	HSC17bmhk	0	0.340	0.000	0.000	1	16	Ia	True	0.793	0.813	0.022	0.165	Ia	0.911	0.901	0.014	0.085	Ia
947	HSC17bmjm	0	0.107	-0.038	0.150	2	8	nonIa	True	0.034	0.021	0.016	0.962	II	0.044	0.041	0.006	0.952	II
948	HSC17bmli	0	0.328	0.000	0.000	1	21	nonIa	True	0.027	0.016	0.003	0.981	II	0.036	0.020	0.005	0.976	II
949	HSC17bmlq	0	0.772	-0.017	0.012	2	23	nonIa	True	0.036	0.027	0.374	0.600	II	0.022	0.065	0.164	0.771	II
950	HSC17bmmq	1	0.728	0.000	0.000	1	20	nonIa	True	0.344	0.156	0.004	0.840	II	0.170	0.086	0.003	0.911	II
951	HSC17bmnc	0	0.697	0.000	0.000	1	25	nonIa	True	0.066	0.132	0.006	0.862	II	0.114	0.107	0.008	0.885	II
952	HSC17bmnr	0	NaN	0.000	0.000	0	19	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.053	0.122	0.212	0.666	II
953	HSC17bmoj	0	0.345	0.000	0.000	1	18	nonIa	True	0.018	0.021	0.199	0.781	II	0.081	0.139	0.281	0.580	II
954	HSC17bmpg	0	0.859	-0.001	0.001	1	26	Ia	True	0.911	0.879	0.000	0.121	Ia	0.906	0.934	0.001	0.065	Ia
955	HSC17bmqy	1	1.630	-0.078	0.089	4	9	nonIa	True	0.205	0.228	0.004	0.769	II	0.085	0.075	0.032	0.893	II
956	HSC17bmtu	0	0.347	0.000	0.000	1	3	UC	False	0.095	0.001	0.000	0.999	II	0.000	0.002	0.018	0.980	II
957	HSC17bndx	2	0.220	-0.007	0.009	4	15	nonIa	True	0.072	0.024	0.016	0.960	II	0.081	0.044	0.000	0.956	II
958	HSC17bnmj	1	0.481	0.000	0.000	1	17	Ia?	True	0.204	0.216	0.002	0.782	II	0.301	0.128	0.226	0.646	II
959	HSC17bnsf	1	0.170	-0.028	2.357	4	15	nonIa	True	0.171	0.075	0.040	0.885	II	0.040	0.053	0.013	0.934	II
960	HSC17bobn	1	0.248	0.000	0.000	1	17	Ia	True	0.789	0.848	0.015	0.137	Ia	0.973	0.902	0.004	0.094	Ia
961	HSC17bobu	1	0.811	0.000	0.000	1	18	Ia	True	0.979	0.987	0.003	0.009	Ia	0.947	0.974	0.004	0.022	Ia
962	HSC17boei	2	0.553	0.000	0.000	1	13	nonIa	True	0.017	0.011	0.004	0.986	II	0.053	0.026	0.002	0.972	II
963	HSC17booe	1	0.466	0.000	0.000	1	18	nonIa	True	0.161	0.079	0.002	0.919	II	0.127	0.117	0.002	0.881	II
964	HSC17boom	1	0.259	0.000	0.000	1	19	nonIa	True	0.006	0.010	0.347	0.643	II	0.105	0.114	0.169	0.718	II
965	HSC17bosg	0	0.880	-0.045	0.120	3	23	nonIa	True	0.059	0.061	0.613	0.326	Ibc	0.053	0.044	0.392	0.564	II
966	HSC17boxz	0	1.367	-0.032	0.037	2	21	nonIa	True	0.091	0.047	0.002	0.951	II	0.055	0.065	0.042	0.893	II
967	HSC17bphf	3	0.830	0.000	0.000	1	15	Ia	True	0.965	0.920	0.001	0.079	Ia	0.833	0.747	0.010	0.244	Ia
968	HSC17bpjk	3	0.719	0.000	0.000	1	7	Ia	True	0.912	0.865	0.000	0.135	Ia	0.715	0.706	0.030	0.265	Ia
969	HSC17bpne	3	1.760	-0.262	0.338	4	8	Ia?	True	0.577	0.818	0.000	0.182	Ia	0.776	0.848	0.017	0.135	Ia
970	HSC17bppz	1	1.240	-0.105	0.112	4	17	Ia	True	0.595	0.687	0.001	0.312	Ia	0.552	0.652	0.025	0.322	Ia
971	HSC17bprq	0	1.510	-0.065	0.072	3	14	Ia?	True	0.489	0.703	0.000	0.297	Ia	0.880	0.808	0.026	0.166	Ia
972	HSC17bpwg	3	0.370	0.000	0.000	1	6	nonIa	True	0.122	0.202	0.676	0.123	Ibc	0.433	0.565	0.242	0.193	Ia
973	HSC17bpxb	3	1.200	-0.053	0.052	4	10	nonIa	True	0.359	0.254	0.005	0.741	II	0.204	0.270	0.010	0.720	II
974	HSC17bqai	0	0.377	0.000	0.000	1	18	Ia	True	0.787	0.837	0.094	0.069	Ia	0.950	0.965	0.007	0.028	Ia
975	HSC17bqew	2	0.799	0.000	0.000	1	16	Ia	True	0.825	0.873	0.001	0.126	Ia	0.830	0.817	0.005	0.178	Ia
976	HSC17bqhx	2	NaN	0.000	0.000	0	6	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.019	0.014	0.175	0.812	II
977	HSC17bqkh	2	1.022	0.000	0.000	1	17	Ia	True	0.847	0.756	0.197	0.048	Ia	0.602	0.475	0.481	0.043	Ibc
978	HSC17bqrg	2	0.392	0.000	0.000	1	16	nonIa	True	0.015	0.020	0.010	0.969	II	0.021	0.007	0.004	0.989	II
979	HSC17bqtt	4	0.730	-0.023	0.029	4	15	nonIa	True	0.448	0.452	0.480	0.067	Ibc	0.761	0.691	0.250	0.059	Ia
980	HSC17bqxa	2	0.332	0.000	0.000	1	7	nonIa	False	0.065	0.052	0.001	0.948	II	0.139	0.049	0.006	0.945	II
981	HSC17brab	2	0.700	0.000	0.000	1	17	nonIa	True	0.643	0.626	0.232	0.142	Ia	0.704	0.666	0.202	0.133	Ia
982	HSC17brah	2	0.058	0.000	0.000	1	7	nonIa	True	0.075	0.073	0.127	0.800	II	0.458	0.495	0.016	0.489	Ia
983	HSC17brcn	2	1.180	-0.041	0.053	4	15	Ia?	True	0.899	0.912	0.039	0.048	Ia	0.805	0.891	0.047	0.062	Ia
984	HSC17brdl	2	1.020	-0.059	0.077	4	11	Ia	True	0.535	0.636	0.038	0.326	Ia	0.521	0.653	0.018	0.329	Ia
985	HSC17brei	2	1.200	-0.034	0.027	4	11	Ia?	True	0.668	0.551	0.001	0.448	Ia	0.645	0.285	0.008	0.707	II
986	HSC17breq	2	0.930	-0.095	0.155	4	10	nonIa	True	0.824	0.907	0.038	0.055	Ia	0.969	0.972	0.007	0.021	Ia
987	HSC17brgd	2	1.140	-0.035	0.036	4	11	nonIa	True	0.585	0.538	0.002	0.460	Ia	0.396	0.347	0.012	0.640	II
988	HSC17brky	1	0.197	0.000	0.000	1	12	nonIa	True	0.098	0.080	0.636	0.284	Ibc	0.384	0.290	0.383	0.326	Ibc
989	HSC17brlh	1	0.666	0.000	0.000	1	13	nonIa	True	0.231	0.287	0.008	0.704	II	0.299	0.186	0.036	0.779	II
990	HSC17brmr	4	0.323	0.000	0.000	1	18	nonIa	True	0.090	0.098	0.429	0.473	II	0.542	0.459	0.225	0.315	Ia
991	HSC17bruu	1	0.363	0.000	0.000	1	16	nonIa	True	0.105	0.051	0.001	0.948	II	0.090	0.039	0.004	0.957	II
992	HSC17brux	1	1.026	0.000	0.000	1	13	Ia?	True	0.591	0.606	0.010	0.384	Ia	0.387	0.230	0.516	0.254	Ibc
993	HSC17brwx	1	NaN	0.000	0.000	0	11	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.532	0.360	0.017	0.623	II
994	HSC17brzx	1	0.817	0.000	0.000	1	19	nonIa	True	0.215	0.517	0.267	0.215	Ia	0.413	0.376	0.481	0.143	Ibc
995	HSC17bsac	3	0.168	0.000	0.000	1	14	nonIa	True	0.101	0.145	0.471	0.384	Ibc	0.571	0.704	0.016	0.280	Ia
996	HSC17bsbe	1	0.651	0.000	0.000	1	15	Ia	True	0.950	0.982	0.002	0.016	Ia	0.969	0.935	0.018	0.047	Ia
997	HSC17bsbf	1	1.120	-0.030	0.021	4	13	nonIa	True	0.929	0.792	0.001	0.206	Ia	0.608	0.698	0.004	0.298	Ia
998	HSC17bscn	1	0.990	-0.045	0.061	3	13	nonIa	True	0.881	0.893	0.015	0.092	Ia	0.874	0.969	0.003	0.028	Ia
999	HSC17bscs	0	0.700	-0.035	0.030	3	27	Ia	True	0.863	0.781	0.006	0.214	Ia	0.655	0.399	0.469	0.132	Ibc
1000	HSC17bslc	1	NaN	0.000	0.000	0	17	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.054	0.026	0.016	0.958	II
1001	HSC17bsod	3	0.680	-0.038	0.048	4	13	Ia?	True	0.191	0.265	0.525	0.210	Ibc	0.156	0.299	0.474	0.226	Ibc
1002	HSC17bsoi	3	0.680	-0.042	0.040	4	9	Ia	True	0.841	0.915	0.004	0.081	Ia	0.558	0.626	0.100	0.274	Ia
1003	HSC17bspw	3	0.770	-0.058	0.098	4	8	nonIa	False	0.109	0.025	0.040	0.935	II	0.030	0.032	0.011	0.957	II
1004	HSC17bsqj	1	1.325	0.000	0.000	1	13	Ia	True	0.971	0.978	0.001	0.021	Ia	0.958	0.972	0.001	0.027	Ia
1005	HSC17bsro	3	0.472	0.000	0.000	1	13	Ia	True	0.200	0.246	0.012	0.742	II	0.264	0.456	0.056	0.488	II
1006	HSC17bssx	1	0.471	0.000	0.000	1	18	nonIa	True	0.252	0.396	0.565	0.039	Ibc	0.853	0.904	0.033	0.063	Ia
1007	HSC17bstn	2	0.760	-0.060	0.067	4	16	nonIa	True	0.245	0.252	0.070	0.678	II	0.131	0.105	0.428	0.467	II
1008	HSC17bsvw	0	0.597	0.000	0.000	1	3	UC	False	0.675	0.616	0.001	0.383	Ia	0.545	0.391	0.139	0.469	II
1009	HSC17bszb	1	1.020	-0.062	0.098	3	15	Ia?	True	0.767	0.613	0.005	0.383	Ia	0.709	0.611	0.037	0.352	Ia
1010	HSC17btbp	1	1.490	-0.033	0.030	4	13	Ia?	True	0.068	0.132	0.000	0.868	II	0.058	0.112	0.007	0.881	II
1011	HSC17btfq	1	0.570	0.000	0.000	1	14	Ia	True	0.834	0.771	0.001	0.228	Ia	0.640	0.718	0.144	0.139	Ia
1012	HSC17btjx	1	NaN	0.000	0.000	0	15	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.182	0.093	0.011	0.897	II
1013	HSC17btkz	1	1.530	-0.057	0.063	3	11	nonIa	True	0.070	0.056	0.001	0.943	II	0.007	0.005	0.002	0.993	II
1014	HSC17btlm	1	0.495	0.000	0.000	1	20	nonIa	True	0.252	0.268	0.259	0.473	II	0.148	0.071	0.008	0.921	II
1015	HSC17btqb	1	0.712	0.000	0.000	1	18	Ia	True	0.961	0.964	0.001	0.035	Ia	0.923	0.962	0.004	0.034	Ia
1016	HSC17btqg	1	0.787	0.000	0.000	1	17	Ia	True	0.750	0.690	0.003	0.307	Ia	0.871	0.738	0.002	0.261	Ia
1017	HSC17btrt	1	0.880	-0.040	0.036	3	11	Ia	True	0.961	0.896	0.009	0.095	Ia	0.691	0.679	0.238	0.083	Ia
1018	HSC17btso	1	1.220	-0.084	0.138	4	16	Ia	True	0.760	0.784	0.034	0.182	Ia	0.760	0.863	0.044	0.093	Ia
1019	HSC17btum	1	0.467	-0.011	0.010	2	20	nonIa	True	0.057	0.106	0.010	0.884	II	0.180	0.072	0.001	0.927	II
1020	HSC17btvp	1	0.500	-0.055	0.221	3	16	Ia	True	0.970	0.929	0.000	0.070	Ia	0.889	0.945	0.010	0.045	Ia
1021	HSC17btvs	1	0.670	-0.033	0.033	3	9	Ia?	True	0.679	0.818	0.001	0.181	Ia	0.726	0.769	0.012	0.219	Ia
1022	HSC17btxg	2	0.319	0.000	0.000	1	16	nonIa	True	0.065	0.062	0.005	0.933	II	0.076	0.060	0.011	0.928	II
1023	HSC17bubn	1	0.820	-0.026	0.032	4	15	Ia?	True	0.908	0.911	0.023	0.065	Ia	0.857	0.886	0.009	0.105	Ia
1024	HSC17bugq	1	0.550	-0.028	0.035	4	18	nonIa	True	0.249	0.274	0.333	0.393	II	0.259	0.315	0.073	0.612	II
1025	HSC17buhm	1	NaN	0.000	0.000	0	12	Ia	True	NaN	NaN	NaN	NaN	NaN	0.747	0.762	0.126	0.112	Ia
1026	HSC17buiq	1	1.130	-0.041	0.039	4	13	Ia	True	0.902	0.927	0.016	0.057	Ia	0.854	0.936	0.021	0.043	Ia
1027	HSC17bujf	2	0.920	-0.068	0.062	4	12	nonIa	True	0.147	0.024	0.094	0.882	II	0.090	0.150	0.741	0.108	Ibc
1028	HSC17buls	3	0.990	-0.024	0.032	4	12	Ia	True	0.387	0.436	0.430	0.134	Ia	0.064	0.116	0.729	0.155	Ibc
1029	HSC17bulz	3	0.920	-0.044	0.053	4	18	Ia	True	0.512	0.500	0.155	0.345	Ia	0.396	0.647	0.123	0.230	Ia
1030	HSC17bupg	2	1.060	-0.079	0.110	3	15	Ia?	True	0.580	0.615	0.123	0.262	Ia	0.640	0.630	0.064	0.305	Ia
1031	HSC17bupv	1	NaN	0.000	0.000	0	18	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.270	0.216	0.119	0.665	II
1032	HSC17bura	2	0.618	0.000	0.000	1	16	Ia	False	0.906	0.856	0.000	0.144	Ia	0.776	0.784	0.029	0.187	Ia
1033	HSC17busq	2	0.970	-0.057	0.061	4	13	Ia	True	0.973	0.979	0.001	0.020	Ia	0.975	0.965	0.003	0.032	Ia
1034	HSC17busu	1	1.000	-0.048	0.051	4	13	Ia?	True	0.469	0.662	0.281	0.057	Ia	0.709	0.712	0.242	0.046	Ia
1035	HSC17buuh	0	0.710	-0.152	2.251	3	21	nonIa	True	0.052	0.105	0.457	0.437	Ibc	0.091	0.059	0.027	0.913	II
1036	HSC17buxs	0	0.350	-0.058	0.109	3	17	Ia	True	0.730	0.728	0.230	0.043	Ia	0.977	0.981	0.006	0.013	Ia
1037	HSC17buyq	0	0.527	0.000	0.000	1	21	nonIa	True	0.051	0.072	0.002	0.926	II	0.027	0.034	0.005	0.962	II
1038	HSC17bvcf	0	0.437	0.000	0.000	1	20	nonIa	True	0.127	0.103	0.400	0.498	II	0.161	0.233	0.082	0.685	II
1039	HSC17bvcu	1	NaN	0.000	0.000	0	17	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.881	0.922	0.016	0.062	Ia
1040	HSC17bvgq	1	1.204	0.000	0.000	1	22	Ia	True	0.914	0.948	0.006	0.046	Ia	0.908	0.928	0.008	0.065	Ia
1041	HSC17bvjr	0	0.535	0.000	0.000	1	21	nonIa	True	0.090	0.062	0.566	0.372	Ibc	0.491	0.463	0.186	0.351	Ia
1042	HSC17bvqd	0	1.165	-0.087	0.065	2	20	Ia	True	0.955	0.943	0.000	0.057	Ia	0.954	0.953	0.019	0.028	Ia
1043	HSC17bvrs	0	0.218	0.000	0.000	1	16	nonIa	True	0.338	0.560	0.066	0.374	Ia	0.419	0.465	0.078	0.456	Ia
1044	HSC17bvwu	0	1.468	-0.037	0.040	2	25	Ia	True	0.979	0.988	0.001	0.011	Ia	0.957	0.971	0.006	0.023	Ia
1045	HSC17bvzb	1	0.680	-0.018	0.022	3	17	Ia	True	0.885	0.910	0.064	0.026	Ia	0.835	0.803	0.124	0.073	Ia
1046	HSC17bvzj	0	0.804	0.000	0.000	1	22	Ia	True	0.869	0.948	0.018	0.034	Ia	0.951	0.939	0.003	0.058	Ia
1047	HSC17bwbh	0	1.043	0.000	0.000	1	21	Ia	True	0.137	0.220	0.214	0.566	II	0.271	0.123	0.584	0.294	Ibc
1048	HSC17bwcd	0	1.010	-0.048	0.052	3	21	Ia?	True	0.065	0.036	0.007	0.957	II	0.038	0.038	0.015	0.947	II
1049	HSC17bwcr	1	0.622	0.000	0.000	1	21	Ia	True	0.461	0.591	0.004	0.405	Ia	0.396	0.514	0.132	0.354	Ia
1050	HSC17bweb	0	0.220	0.000	0.000	1	15	nonIa	True	0.141	0.096	0.842	0.062	Ibc	0.129	0.594	0.077	0.329	Ia
1051	HSC17bwfi	1	1.070	-0.078	0.103	4	20	nonIa	True	0.823	0.880	0.003	0.117	Ia	0.632	0.728	0.032	0.240	Ia
1052	HSC17bwfs	0	0.939	0.000	0.000	1	21	Ia	True	0.932	0.925	0.034	0.041	Ia	0.818	0.788	0.154	0.058	Ia
1053	HSC17bwha	2	0.696	0.000	0.000	1	17	nonIa	True	0.091	0.069	0.028	0.902	II	0.134	0.091	0.013	0.897	II
1054	HSC17bwhg	2	0.339	0.000	0.000	1	16	nonIa	True	0.293	0.167	0.056	0.777	II	0.103	0.135	0.134	0.731	II
1055	HSC17bwif	4	1.480	-0.457	0.505	4	7	Ia?	True	0.167	0.132	0.002	0.866	II	0.517	0.507	0.127	0.366	Ia
1056	HSC17bwih	4	0.332	0.000	0.000	1	10	nonIa	True	0.353	0.320	0.263	0.417	II	0.616	0.525	0.103	0.372	Ia
1057	HSC17bwkg	1	1.480	-0.020	0.027	3	21	Ia	True	0.846	0.735	0.001	0.264	Ia	0.625	0.617	0.202	0.181	Ia
1058	HSC17bwkt	0	1.333	-0.039	0.045	2	25	Ia	True	0.487	0.387	0.565	0.048	Ibc	0.789	0.714	0.090	0.195	Ia
1059	HSC17bwkw	1	2.710	-0.249	0.219	3	12	nonIa	True	0.260	0.121	0.000	0.879	II	0.181	0.171	0.004	0.825	II
1060	HSC17bwnc	0	0.470	-0.028	0.025	3	21	nonIa	True	0.018	0.024	0.021	0.956	II	0.050	0.029	0.027	0.944	II
1061	HSC17bwox	0	1.399	-0.087	0.055	2	21	Ia	True	0.756	0.666	0.003	0.331	Ia	0.654	0.737	0.055	0.208	Ia
1062	HSC17bwqr	0	1.203	-0.030	0.030	2	21	Ia?	True	0.869	0.874	0.014	0.111	Ia	0.978	0.941	0.003	0.056	Ia
1063	HSC17bwqv	0	0.826	0.000	0.000	1	27	nonIa	True	0.188	0.147	0.002	0.852	II	0.063	0.101	0.016	0.884	II
1064	HSC17bwrw	0	1.090	0.000	0.000	1	18	Ia	True	0.984	0.960	0.016	0.024	Ia	0.979	0.976	0.007	0.016	Ia
1065	HSC17bwsp	0	NaN	0.000	0.000	0	20	Ia?	True	NaN	NaN	NaN	NaN	NaN	0.035	0.060	0.010	0.930	II
1066	HSC17bwtt	0	0.793	-0.010	0.011	2	24	nonIa	True	0.061	0.050	0.732	0.217	Ibc	0.090	0.115	0.138	0.747	II
1067	HSC17bwwb	0	NaN	0.000	0.000	0	22	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.969	0.952	0.010	0.039	Ia
1068	HSC17bwwx	0	0.690	-0.007	0.008	1	21	nonIa	True	0.059	0.050	0.013	0.937	II	0.123	0.129	0.007	0.863	II
1069	HSC17bwyn	1	1.750	-0.105	0.256	4	8	nonIa	True	0.250	0.193	0.001	0.806	II	0.290	0.169	0.004	0.826	II
1070	HSC17bwzo	1	1.760	-0.151	0.414	4	8	nonIa	True	0.155	0.149	0.000	0.851	II	0.182	0.054	0.008	0.938	II
1071	HSC17bxar	1	1.440	-0.195	0.118	3	13	nonIa	True	0.167	0.214	0.000	0.786	II	0.424	0.397	0.432	0.171	Ibc
1072	HSC17bxce	4	NaN	0.000	0.000	0	1	UC	True	NaN	NaN	NaN	NaN	NaN	0.466	0.428	0.067	0.505	II
1073	HSC17bxdy	1	0.840	-0.070	0.262	4	17	nonIa	True	0.052	0.048	0.001	0.951	II	0.051	0.054	0.002	0.943	II
1074	HSC17bxfc	1	0.371	0.000	0.000	1	13	Ia	True	0.961	0.928	0.007	0.065	Ia	0.945	0.941	0.006	0.053	Ia
1075	HSC17bxho	2	0.890	-0.032	0.029	4	15	Ia	True	0.770	0.784	0.153	0.063	Ia	0.872	0.955	0.015	0.031	Ia
1076	HSC17bxhv	2	1.150	-0.061	0.853	4	11	nonIa	True	0.169	0.205	0.013	0.782	II	0.117	0.103	0.127	0.770	II
1077	HSC17bxhw	3	0.800	-0.038	0.037	4	15	nonIa	True	0.223	0.185	0.003	0.812	II	0.117	0.123	0.012	0.866	II
1078	HSC17bxjh	0	0.685	0.000	0.000	1	17	Ia?	True	0.077	0.111	0.121	0.768	II	0.057	0.096	0.268	0.636	II
1079	HSC17bxln	0	0.170	0.000	0.000	1	16	nonIa	True	0.074	0.090	0.334	0.577	II	0.086	0.264	0.298	0.438	II
1080	HSC17bxmq	1	1.660	-0.412	0.618	3	14	nonIa	True	0.123	0.095	0.000	0.905	II	0.091	0.038	0.008	0.955	II
1081	HSC17bxmw	0	1.194	0.000	0.000	1	21	nonIa	True	0.096	0.110	0.006	0.884	II	0.062	0.038	0.029	0.933	II
1082	HSC17bxnd	0	1.069	-0.048	0.059	2	21	nonIa	True	0.098	0.084	0.013	0.904	II	0.095	0.077	0.024	0.899	II
1083	HSC17bxod	3	2.330	-0.319	0.287	4	10	nonIa	True	0.379	0.515	0.001	0.485	Ia	0.132	0.133	0.076	0.790	II
1084	HSC17bxok	3	NaN	0.000	0.000	0	7	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.519	0.574	0.076	0.350	Ia
1085	HSC17bxsg	2	NaN	0.000	0.000	0	8	Ia	True	NaN	NaN	NaN	NaN	NaN	0.566	0.435	0.190	0.375	Ia
1086	HSC17bxsz	2	1.190	-0.081	0.075	4	11	Ia	True	0.792	0.743	0.001	0.256	Ia	0.661	0.678	0.010	0.312	Ia
1087	HSC17bxuy	3	1.131	0.000	0.000	1	9	Ia	True	0.588	0.553	0.006	0.441	Ia	0.423	0.475	0.035	0.490	II
1088	HSC17bxvx	2	1.423	0.000	0.000	1	9	nonIa	True	0.190	0.080	0.000	0.920	II	0.039	0.043	0.007	0.950	II
1089	HSC17bydj	2	0.188	0.000	0.000	1	16	nonIa	True	0.349	0.231	0.233	0.536	II	0.268	0.259	0.214	0.527	II
1090	HSC17byff	4	0.090	-0.049	0.070	4	4	UC	True	0.302	0.309	0.155	0.537	II	0.702	0.711	0.030	0.259	Ia
1091	HSC17bymr	1	0.745	0.000	0.000	1	18	nonIa	True	0.287	0.313	0.177	0.510	II	0.252	0.251	0.112	0.637	II
1092	HSC17byqk	1	0.461	0.000	0.000	1	13	Ia?	True	0.813	0.708	0.000	0.292	Ia	0.807	0.489	0.001	0.510	II
1093	HSC17bytg	1	0.637	0.000	0.000	1	18	nonIa	True	0.028	0.036	0.003	0.961	II	0.018	0.020	0.006	0.974	II
1094	HSC17byti	1	2.440	-0.485	0.078	4	10	Ia	True	0.656	0.339	0.000	0.661	II	0.691	0.797	0.024	0.179	Ia
1095	HSC17byuo	1	0.600	-0.029	0.027	4	8	nonIa	False	0.056	0.059	0.065	0.876	II	0.062	0.058	0.049	0.893	II
1096	HSC17byux	3	0.530	0.000	0.000	1	13	Ia	True	0.683	0.526	0.006	0.468	Ia	0.330	0.610	0.182	0.208	Ia
1097	HSC17byxv	2	0.820	-0.017	0.021	4	17	Ia	True	0.492	0.216	0.000	0.784	II	0.055	0.132	0.177	0.690	II
1098	HSC17byyd	3	0.960	-0.100	0.135	4	7	nonIa	True	0.357	0.283	0.003	0.715	II	0.101	0.133	0.035	0.832	II
1099	HSC17byyk	3	0.680	-0.048	0.061	4	13	nonIa	True	0.064	0.033	0.433	0.534	II	0.184	0.280	0.183	0.538	II
1100	HSC17byzc	1	1.230	-0.075	0.107	4	13	Ia	True	0.924	0.970	0.000	0.030	Ia	0.687	0.660	0.192	0.148	Ia
1101	HSC17byzo	1	1.440	-0.105	0.125	4	17	nonIa	False	0.100	0.070	0.009	0.921	II	0.520	0.544	0.082	0.374	Ia
1102	HSC17bzaf	1	1.470	-0.021	0.030	4	14	Ia?	True	0.469	0.512	0.076	0.412	Ia	0.221	0.196	0.660	0.144	Ibc
1103	HSC17bzax	3	0.842	0.000	0.000	1	17	Ia?	True	0.505	0.403	0.062	0.535	II	0.100	0.113	0.018	0.869	II
1104	HSC17bzba	1	0.940	-0.033	0.036	4	5	nonIa	False	0.044	0.026	0.006	0.968	II	0.030	0.007	0.036	0.957	II
1105	HSC17bzbs	3	0.460	-0.035	0.034	4	13	nonIa	True	0.035	0.010	0.089	0.901	II	0.011	0.023	0.024	0.953	II
1106	HSC17bzbx	1	0.750	0.000	0.000	1	18	Ia?	True	0.216	0.241	0.417	0.342	Ibc	0.167	0.196	0.259	0.545	II
1107	HSC17bzdd	1	0.434	0.000	0.000	1	13	nonIa	True	0.037	0.081	0.001	0.918	II	0.025	0.013	0.027	0.960	II
1108	HSC17bzdl	1	0.888	0.000	0.000	1	18	nonIa	True	0.642	0.759	0.067	0.174	Ia	0.684	0.715	0.166	0.119	Ia
1109	HSC17bzfv	1	0.741	0.000	0.000	1	13	Ia	True	0.947	0.963	0.000	0.037	Ia	0.925	0.868	0.011	0.121	Ia
1110	HSC17bzgg	1	1.070	-0.062	0.069	4	11	Ia	True	0.973	0.976	0.001	0.023	Ia	0.940	0.948	0.011	0.040	Ia
1111	HSC17bzib	1	0.635	0.000	0.000	1	17	Ia?	True	0.528	0.615	0.002	0.383	Ia	0.406	0.322	0.020	0.659	II
1112	HSC17bziz	1	0.838	0.000	0.000	1	18	Ia	True	0.930	0.935	0.001	0.064	Ia	0.873	0.771	0.026	0.204	Ia
1113	HSC17bzle	1	0.533	0.000	0.000	1	7	Ia	False	0.035	0.142	0.007	0.851	II	0.058	0.019	0.573	0.408	Ibc
1114	HSC17bzot	0	0.308	0.000	0.000	1	10	nonIa	True	0.037	0.003	0.101	0.896	II	0.002	0.026	0.036	0.938	II
1115	HSC17bzpo	4	0.566	0.000	0.000	1	14	nonIa	True	0.157	0.201	0.066	0.733	II	0.105	0.103	0.024	0.873	II
1116	HSC17bzrf	1	0.514	-0.009	0.009	2	15	nonIa	True	0.022	0.022	0.036	0.942	II	0.135	0.096	0.017	0.887	II
1117	HSC17bzri	4	1.110	-0.054	0.054	4	9	nonIa	True	0.475	0.480	0.050	0.470	Ia	0.609	0.573	0.126	0.301	Ia
1118	HSC17bzwi	3	0.860	-0.049	0.047	4	18	nonIa	True	0.302	0.259	0.015	0.725	II	0.197	0.342	0.036	0.622	II
1119	HSC17bzyt	3	0.630	-0.080	2.519	4	8	Ia	True	0.982	0.987	0.002	0.010	Ia	0.941	0.936	0.016	0.048	Ia
1120	HSC17bzyw	3	0.830	-0.029	0.026	4	4	UC	False	0.435	0.433	0.269	0.298	Ia	0.257	0.413	0.166	0.421	II
1121	HSC17bzzc	1	1.080	-0.062	0.073	4	13	Ia	True	0.855	0.882	0.011	0.107	Ia	0.459	0.481	0.319	0.200	Ia
1122	HSC17caao	1	0.950	-0.046	0.041	4	5	nonIa	True	0.082	0.193	0.039	0.768	II	0.026	0.020	0.018	0.962	II
1123	HSC17caas	1	2.450	-0.620	0.400	3	5	nonIa	True	0.126	0.038	0.000	0.962	II	0.158	0.083	0.020	0.897	II
1124	HSC17cabo	1	0.526	0.000	0.000	1	11	Ia?	True	0.008	0.008	0.000	0.992	II	0.007	0.005	0.001	0.993	II
1125	HSC17cadj	2	0.742	0.000	0.000	1	16	nonIa	True	0.218	0.133	0.056	0.812	II	0.234	0.266	0.049	0.685	II
1126	HSC17caem	1	0.820	-0.037	0.047	3	22	Ia	True	0.948	0.957	0.003	0.039	Ia	0.953	0.950	0.010	0.040	Ia
1127	HSC17caes	0	0.590	-0.073	0.059	3	19	nonIa	True	0.068	0.054	0.001	0.945	II	0.098	0.062	0.003	0.935	II
1128	HSC17caez	1	1.110	-0.155	0.189	3	19	Ia?	True	0.867	0.896	0.035	0.069	Ia	0.711	0.620	0.080	0.301	Ia
1129	HSC17cafg	0	NaN	0.000	0.000	0	16	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.031	0.030	0.314	0.656	II
1130	HSC17cafs	1	1.147	0.000	0.000	1	19	Ia?	True	0.190	0.234	0.001	0.765	II	0.066	0.082	0.013	0.906	II
1131	HSC17cafx	0	0.591	0.000	0.000	1	21	nonIa	True	0.170	0.189	0.010	0.802	II	0.062	0.082	0.030	0.888	II
1132	HSC17cagh	0	0.368	0.000	0.000	1	16	nonIa	True	0.040	0.053	0.153	0.794	II	0.122	0.107	0.012	0.881	II
1133	HSC17cagn	0	0.882	0.000	0.000	1	26	nonIa	True	0.113	0.044	0.014	0.943	II	0.023	0.024	0.165	0.811	II
1134	HSC17cajr	0	0.763	-0.017	0.015	2	27	nonIa	True	0.053	0.018	0.033	0.949	II	0.057	0.054	0.005	0.941	II
1135	HSC17calm	1	0.322	0.000	0.000	1	16	nonIa	True	0.052	0.035	0.023	0.942	II	0.043	0.037	0.008	0.955	II
1136	HSC17canp	0	0.965	-0.024	0.028	2	17	nonIa	True	0.051	0.043	0.007	0.950	II	0.054	0.060	0.009	0.932	II
1137	HSC17capc	0	0.375	0.000	0.000	1	18	nonIa	True	0.268	0.435	0.016	0.549	II	0.443	0.469	0.026	0.506	II
1138	HSC17capr	0	0.686	-0.244	0.586	2	27	nonIa	True	0.020	0.019	0.054	0.927	II	0.043	0.026	0.007	0.967	II
1139	HSC17caqz	0	0.647	-0.025	0.025	2	27	nonIa	True	0.075	0.079	0.014	0.907	II	0.070	0.088	0.008	0.905	II
1140	HSC17caww	0	NaN	0.000	0.000	0	16	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.035	0.054	0.007	0.939	II
1141	HSC17cbcd	0	0.868	0.000	0.000	1	24	Ia	True	0.697	0.751	0.146	0.103	Ia	0.754	0.760	0.014	0.227	Ia
1142	HSC17cbdl	0	0.694	0.000	0.000	1	22	Ia	True	0.575	0.399	0.002	0.599	II	0.217	0.318	0.492	0.190	Ibc
1143	HSC17cbfs	0	0.677	0.000	0.000	1	26	nonIa	True	0.064	0.023	0.873	0.104	Ibc	0.060	0.028	0.838	0.134	Ibc
1144	HSC17cbgo	1	0.613	0.000	0.000	1	24	nonIa	True	0.015	0.026	0.042	0.932	II	0.052	0.023	0.021	0.955	II
1145	HSC17cbgr	0	NaN	0.000	0.000	0	16	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.003	0.022	0.008	0.970	II
1146	HSC17ccdd	3	0.663	0.000	0.000	1	7	Ia?	True	0.090	0.037	0.012	0.950	II	0.174	0.174	0.010	0.816	II
1147	HSC17ccgo	2	0.577	0.000	0.000	1	9	Ia	True	0.885	0.898	0.000	0.101	Ia	0.635	0.730	0.245	0.025	Ia
1148	HSC17ccpl	2	0.570	-0.076	0.057	4	7	Ia	True	0.732	0.800	0.036	0.164	Ia	0.761	0.780	0.015	0.205	Ia
1149	HSC17ccpq	2	0.465	0.000	0.000	1	8	nonIa	True	0.067	0.051	0.011	0.938	II	0.070	0.047	0.007	0.946	II
1150	HSC17ccqe	2	0.460	-0.035	0.054	4	8	Ia	True	0.905	0.918	0.013	0.069	Ia	0.931	0.895	0.007	0.098	Ia
1151	HSC17cctg	2	0.890	-0.089	2.513	4	8	nonIa	True	0.705	0.709	0.174	0.118	Ia	0.790	0.832	0.046	0.122	Ia
1152	HSC17ccvl	2	0.720	0.000	0.000	1	8	Ia?	True	0.348	0.413	0.001	0.586	II	0.035	0.167	0.022	0.811	II
1153	HSC17ccwt	2	0.494	0.000	0.000	1	8	Ia	False	0.750	0.764	0.016	0.220	Ia	0.588	0.763	0.132	0.106	Ia
1154	HSC17cczn	3	1.010	-0.056	0.102	4	6	Ia	True	0.688	0.719	0.075	0.206	Ia	0.537	0.620	0.080	0.300	Ia
1155	HSC17cdbd	3	0.713	0.000	0.000	1	11	nonIa	True	0.177	0.092	0.070	0.838	II	0.066	0.098	0.050	0.852	II
1156	HSC17cdcb	4	0.931	0.000	0.000	1	2	UC	False	0.415	0.410	0.005	0.584	II	0.567	0.549	0.069	0.383	Ia
1157	HSC17cddk	2	0.425	0.000	0.000	1	7	Ia	True	0.854	0.781	0.014	0.205	Ia	0.940	0.951	0.003	0.046	Ia
1158	HSC17cdez	2	0.730	-0.049	0.146	4	12	Ia	True	0.876	0.947	0.010	0.043	Ia	0.954	0.932	0.010	0.058	Ia
1159	HSC17cdkh	2	0.930	-0.023	0.025	4	7	Ia	True	0.512	0.653	0.230	0.117	Ia	0.441	0.468	0.377	0.155	Ia
1160	HSC17cdky	2	0.700	-0.056	0.058	4	11	Ia	True	0.779	0.845	0.130	0.025	Ia	0.639	0.797	0.175	0.028	Ia
1161	HSC17cdlp	4	0.860	-0.048	0.053	4	9	Ia	True	0.534	0.629	0.316	0.055	Ia	0.697	0.761	0.205	0.035	Ia
1162	HSC17cdnj	1	0.480	0.000	0.000	1	8	Ia?	True	0.951	0.926	0.011	0.063	Ia	0.965	0.973	0.003	0.024	Ia
1163	HSC17cdov	1	0.435	0.000	0.000	1	8	Ia	True	0.898	0.881	0.003	0.117	Ia	0.761	0.569	0.072	0.359	Ia
1164	HSC17cdpb	2	0.834	0.000	0.000	1	11	Ia	True	0.908	0.893	0.001	0.106	Ia	0.922	0.881	0.002	0.117	Ia
1165	HSC17cdpn	1	1.780	-0.019	0.012	4	2	UC	False	0.302	0.254	0.000	0.746	II	0.205	0.201	0.006	0.794	II
1166	HSC17cdqp	1	0.110	0.000	0.000	1	8	nonIa	True	0.339	0.240	0.354	0.407	II	0.697	0.584	0.110	0.306	Ia
1167	HSC17cdqt	1	0.362	0.000	0.000	1	8	Ia	False	0.705	0.916	0.019	0.065	Ia	0.432	0.263	0.364	0.373	II
1168	HSC17cdte	1	1.480	-0.254	1.067	4	7	nonIa	False	0.126	0.180	0.000	0.820	II	0.047	0.045	0.002	0.952	II
1169	HSC17cdue	1	0.650	-0.039	0.033	4	18	nonIa	True	0.091	0.054	0.005	0.942	II	0.155	0.165	0.050	0.785	II
1170	HSC17cdys	1	0.080	-0.010	0.005	4	8	nonIa	True	0.061	0.007	0.047	0.947	II	0.120	0.089	0.005	0.906	II
1171	HSC17cegu	4	1.680	-0.673	0.276	4	6	Ia?	True	0.332	0.209	0.000	0.791	II	0.525	0.535	0.057	0.408	Ia
1172	HSC17cegz	1	0.468	0.000	0.000	1	8	Ia	True	0.630	0.723	0.008	0.269	Ia	0.626	0.709	0.163	0.129	Ia
1173	HSC17cehx	1	0.630	-0.040	0.057	4	8	nonIa	True	0.146	0.131	0.241	0.628	II	0.048	0.086	0.554	0.360	Ibc
1174	HSC17ceja	1	1.320	-0.075	0.050	4	7	nonIa	True	0.410	0.498	0.000	0.502	II	0.065	0.086	0.061	0.852	II
1175	HSC17cejn	3	0.334	0.000	0.000	1	7	nonIa	True	0.953	0.913	0.012	0.074	Ia	0.964	0.906	0.026	0.068	Ia
1176	HSC17cekg	1	0.820	-0.041	0.055	4	8	Ia	False	0.859	0.865	0.000	0.135	Ia	0.711	0.815	0.009	0.176	Ia
1177	HSC17cekq	1	0.350	-0.068	0.151	4	7	nonIa	True	0.073	0.100	0.039	0.861	II	0.120	0.058	0.009	0.932	II
1178	HSC17cemo	1	0.661	0.000	0.000	1	8	nonIa	True	0.263	0.243	0.020	0.737	II	0.154	0.191	0.010	0.799	II
1179	HSC17cens	1	0.530	-0.051	0.107	4	10	nonIa	True	0.209	0.215	0.036	0.750	II	0.259	0.187	0.010	0.803	II
1180	HSC17cenu	1	0.580	-0.154	3.432	4	7	Ia	True	0.862	0.804	0.126	0.069	Ia	0.862	0.877	0.024	0.099	Ia
1181	HSC17cesf	1	1.250	-0.151	0.258	4	5	Ia?	False	0.961	0.956	0.000	0.043	Ia	0.934	0.958	0.015	0.027	Ia
1182	HSC17cesr	1	1.770	-0.154	0.461	4	6	nonIa	True	0.046	0.042	0.000	0.957	II	0.060	0.065	0.022	0.913	II
1183	HSC17ceuh	2	NaN	0.000	0.000	0	5	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.593	0.748	0.064	0.188	Ia
1184	HSC17cevk	2	NaN	0.000	0.000	0	3	UC	False	NaN	NaN	NaN	NaN	NaN	0.604	0.913	0.030	0.058	Ia
1185	HSC17cewv	1	1.000	-0.076	0.093	4	9	Ia	True	0.651	0.754	0.045	0.201	Ia	0.777	0.720	0.052	0.228	Ia
1186	HSC17cexl	1	1.071	0.000	0.000	1	11	Ia	True	0.939	0.879	0.008	0.113	Ia	0.824	0.829	0.010	0.161	Ia
1187	HSC17ceza	1	0.690	0.000	0.000	1	19	Ia	True	0.679	0.946	0.016	0.038	Ia	0.658	0.415	0.509	0.076	Ibc
1188	HSC17cfbf	1	0.481	0.000	0.000	1	13	nonIa	True	0.666	0.684	0.100	0.217	Ia	0.893	0.849	0.060	0.091	Ia
1189	HSC17cffp	-1	NaN	0.000	0.000	0	14	nonIa	True	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
1190	HSC17cfjx	1	1.120	-0.119	1.270	4	5	nonIa	True	0.169	0.062	0.000	0.938	II	0.179	0.046	0.002	0.952	II
1191	HSC17cflz	1	0.842	0.000	0.000	1	8	nonIa	True	0.169	0.109	0.001	0.890	II	0.097	0.096	0.028	0.876	II
1192	HSC17cfmp	3	0.375	0.000	0.000	1	8	Ia	True	0.745	0.662	0.005	0.333	Ia	0.702	0.763	0.013	0.223	Ia
1193	HSC17cfmz	1	0.730	-0.043	0.051	4	8	nonIa	False	0.151	0.113	0.000	0.887	II	0.023	0.012	0.001	0.987	II
1194	HSC17cfpk	2	0.391	0.000	0.000	1	8	Ia	True	0.979	0.964	0.001	0.035	Ia	0.976	0.979	0.003	0.018	Ia
1195	HSC17cfpz	1	0.616	0.000	0.000	1	8	Ia	True	0.906	0.912	0.014	0.074	Ia	0.985	0.980	0.001	0.019	Ia
1196	HSC17cfrk	-1	NaN	0.000	0.000	0	0	UC	True	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
1197	HSC17cfwf	3	0.760	-0.024	0.023	4	8	Ia	True	0.906	0.890	0.025	0.084	Ia	0.838	0.905	0.011	0.084	Ia
1198	HSC17cfwq	1	0.900	-0.083	1.975	4	8	nonIa	True	0.130	0.137	0.015	0.848	II	0.188	0.166	0.009	0.825	II
1199	HSC17cgct	1	0.619	0.000	0.000	1	8	Ia	False	0.988	0.987	0.000	0.012	Ia	0.973	0.964	0.002	0.033	Ia
1200	HSC17cgcx	2	1.090	-0.062	0.057	4	5	Ia	False	0.980	0.953	0.000	0.047	Ia	0.894	0.952	0.007	0.041	Ia
1201	HSC17cgdi	1	0.805	0.000	0.000	1	8	nonIa	True	0.099	0.080	0.018	0.902	II	0.082	0.052	0.006	0.943	II
1202	HSC17cgej	1	0.440	0.000	0.000	1	8	nonIa	True	0.181	0.129	0.000	0.871	II	0.163	0.090	0.002	0.908	II
1203	HSC17cgff	1	2.770	-0.256	0.301	4	4	UC	True	0.396	0.032	0.000	0.968	II	0.844	0.922	0.014	0.064	Ia
1204	HSC17cgij	2	2.880	-0.283	0.200	3	16	nonIa	True	0.098	0.068	0.000	0.932	II	0.192	0.189	0.031	0.780	II
1205	HSC17cgji	2	0.660	-0.040	0.046	4	8	nonIa	False	0.050	0.050	0.002	0.948	II	0.040	0.027	0.002	0.972	II
1206	HSC17cgli	4	1.070	-0.051	0.066	4	3	UC	False	0.302	0.283	0.011	0.705	II	0.561	0.577	0.064	0.359	Ia
1207	HSC17cgmh	2	0.485	0.000	0.000	1	8	nonIa	True	0.961	0.978	0.000	0.022	Ia	0.793	0.895	0.006	0.099	Ia
1208	HSC17cgod	2	0.990	-0.063	0.074	4	5	nonIa	False	0.207	0.290	0.007	0.704	II	0.160	0.112	0.016	0.872	II
1209	HSC17cgou	2	1.510	-0.122	0.155	3	3	UC	True	0.107	0.256	0.001	0.743	II	0.068	0.086	0.045	0.869	II
1210	HSC17cgps	2	0.750	-0.075	0.094	4	6	Ia	True	0.669	0.764	0.054	0.182	Ia	0.358	0.303	0.375	0.322	Ibc
1211	HSC17cgpt	2	0.859	0.000	0.000	1	8	nonIa	True	0.926	0.929	0.014	0.057	Ia	0.910	0.884	0.012	0.104	Ia
1212	HSC17cgqi	2	1.045	0.000	0.000	1	5	Ia	True	0.579	0.696	0.001	0.303	Ia	0.260	0.231	0.305	0.464	II
1213	HSC17cgqu	2	1.390	-0.114	0.125	3	6	nonIa	True	0.175	0.244	0.000	0.756	II	0.149	0.043	0.004	0.953	II
1214	HSC17cgrd	2	0.623	0.000	0.000	1	8	nonIa	True	0.067	0.064	0.000	0.936	II	0.088	0.040	0.002	0.958	II
1215	HSC17cgue	3	0.830	-0.029	0.022	4	11	Ia	True	0.936	0.863	0.044	0.093	Ia	0.831	0.905	0.013	0.082	Ia
1216	HSC17cgwy	2	0.870	-0.182	0.121	4	9	nonIa	True	0.108	0.114	0.001	0.886	II	0.075	0.118	0.005	0.877	II
1217	HSC17cgya	2	NaN	0.000	0.000	0	7	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.049	0.047	0.305	0.648	II
1218	HSC17chad	2	NaN	0.000	0.000	0	4	UC	False	NaN	NaN	NaN	NaN	NaN	0.284	0.498	0.131	0.371	Ia
1219	HSC17chbq	2	3.130	-2.326	0.157	4	11	nonIa	True	0.046	0.018	0.000	0.982	II	0.111	0.134	0.328	0.538	II
1220	HSC17chdy	2	1.330	-0.080	0.096	4	6	Ia	True	0.929	0.899	0.000	0.101	Ia	0.759	0.834	0.004	0.162	Ia
1221	HSC17chfu	1	0.309	0.000	0.000	1	13	nonIa	True	0.002	0.003	0.025	0.972	II	0.039	0.013	0.017	0.970	II
1222	HSC17chgt	1	0.190	-0.034	0.336	4	7	Ia	False	0.409	0.503	0.283	0.214	Ia	0.939	0.948	0.004	0.048	Ia
1223	HSC17chgx	1	1.090	-0.028	0.031	4	4	UC	False	0.475	0.483	0.000	0.517	II	0.122	0.106	0.011	0.883	II
1224	HSC17chhq	4	0.616	0.000	0.000	1	17	nonIa	False	0.587	0.753	0.001	0.246	Ia	0.145	0.211	0.393	0.396	II
1225	HSC17chhs	1	0.490	-0.046	0.104	4	8	Ia	True	0.891	0.926	0.031	0.042	Ia	0.977	0.974	0.007	0.018	Ia
1226	HSC17chhy	3	0.560	-0.032	0.049	4	8	Ia?	False	0.695	0.714	0.116	0.169	Ia	0.531	0.573	0.202	0.225	Ia
1227	HSC17chii	1	0.082	0.000	0.000	1	5	nonIa	True	0.217	0.095	0.617	0.288	Ibc	0.209	0.435	0.274	0.290	Ia
1228	HSC17chim	1	0.680	-0.066	2.784	4	13	Ia?	True	0.149	0.146	0.005	0.848	II	0.243	0.179	0.003	0.817	II
1229	HSC17chix	1	0.366	0.000	0.000	1	8	nonIa	True	0.128	0.095	0.010	0.895	II	0.155	0.101	0.008	0.890	II
1230	HSC17chkn	1	0.610	-0.049	0.056	3	14	Ia	True	0.689	0.802	0.051	0.146	Ia	0.891	0.885	0.012	0.103	Ia
1231	HSC17chko	1	0.573	0.000	0.000	1	8	Ia	True	0.517	0.617	0.000	0.383	Ia	0.482	0.585	0.219	0.196	Ia
1232	HSC17chtp	1	NaN	0.000	0.000	0	5	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.911	0.932	0.043	0.025	Ia
1233	HSC17chya	1	0.740	-0.058	0.061	4	7	nonIa	False	0.150	0.162	0.001	0.838	II	0.089	0.076	0.005	0.919	II
1234	HSC17ciff	1	0.296	0.000	0.000	1	13	nonIa	True	0.131	0.133	0.017	0.850	II	0.146	0.170	0.013	0.818	II
1235	HSC17cifp	1	0.680	-0.078	0.091	3	19	nonIa	True	0.200	0.301	0.021	0.678	II	0.307	0.304	0.021	0.674	II
1236	HSC17cijd	1	0.361	0.000	0.000	1	6	Ia?	True	0.520	0.499	0.210	0.292	Ia	0.463	0.239	0.713	0.048	Ibc
1237	HSC17cijf	1	0.620	-0.063	0.057	3	18	nonIa	True	0.082	0.064	0.019	0.917	II	0.016	0.038	0.021	0.941	II
1238	HSC17cikf	1	0.322	0.000	0.000	1	13	nonIa	True	0.085	0.078	0.004	0.918	II	0.090	0.035	0.008	0.957	II
1239	HSC17cili	2	0.262	0.000	0.000	1	8	nonIa	True	0.133	0.068	0.866	0.067	Ibc	0.250	0.130	0.747	0.123	Ibc
1240	HSC17cilq	2	0.480	-0.033	0.028	4	0	UC	False	0.286	0.147	0.017	0.836	II	0.387	0.288	0.020	0.692	II
1241	HSC17cimp	3	0.930	-0.028	0.021	4	5	Ia	True	0.826	0.835	0.104	0.062	Ia	0.868	0.876	0.030	0.093	Ia
1242	HSC17cimw	1	0.520	-0.024	0.018	4	8	nonIa	True	0.040	0.120	0.715	0.165	Ibc	0.270	0.323	0.417	0.260	Ibc
1243	HSC17cinb	2	0.820	-0.033	0.032	4	8	Ia	True	0.566	0.392	0.200	0.408	II	0.400	0.562	0.176	0.261	Ia
1244	HSC17cioh	1	0.950	-0.037	0.039	4	9	Ia?	True	0.713	0.809	0.062	0.129	Ia	0.624	0.639	0.082	0.279	Ia
1245	HSC17ciqm	2	0.960	-0.062	0.074	4	5	Ia?	True	0.826	0.889	0.016	0.096	Ia	0.917	0.886	0.011	0.103	Ia
1246	HSC17ciqw	1	0.474	0.000	0.000	1	8	Ia	False	0.848	0.861	0.028	0.111	Ia	0.940	0.927	0.007	0.067	Ia
1247	HSC17cird	1	NaN	0.000	0.000	0	8	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.315	0.188	0.003	0.809	II
1248	HSC17ciym	1	1.830	-0.050	0.053	4	7	nonIa	True	0.098	0.018	0.000	0.982	II	0.020	0.001	0.003	0.996	II
1249	HSC17ciyo	1	0.789	0.000	0.000	1	10	nonIa	True	0.086	0.067	0.004	0.929	II	0.055	0.040	0.005	0.955	II
1250	HSC17cizq	4	0.427	0.000	0.000	1	2	UC	False	0.477	0.545	0.075	0.380	Ia	0.451	0.439	0.078	0.483	II
1251	HSC17cjap	1	0.840	-0.034	0.055	4	8	nonIa	True	0.455	0.541	0.000	0.459	Ia	0.285	0.399	0.201	0.400	II
1252	HSC17cjbw	3	0.450	-0.077	0.079	4	5	Ia	False	0.692	0.597	0.006	0.397	Ia	0.096	0.289	0.114	0.597	II
1253	HSC17cjdn	1	1.850	-0.338	0.839	3	6	Ia?	True	0.155	0.053	0.000	0.947	II	0.070	0.048	0.067	0.885	II
1254	HSC17cjdo	1	0.760	-0.025	0.024	4	8	nonIa	False	0.400	0.466	0.000	0.534	II	0.144	0.103	0.001	0.897	II
1255	HSC17cjhi	4	1.110	-0.062	0.061	4	12	nonIa	True	0.504	0.430	0.003	0.567	II	0.161	0.128	0.110	0.762	II
1256	HSC17cjjh	2	0.930	-0.032	0.034	4	8	Ia?	True	0.758	0.527	0.447	0.026	Ia	0.774	0.766	0.211	0.023	Ia
1257	HSC17cjkg	1	1.350	-0.242	0.266	3	7	Ia	True	0.809	0.738	0.000	0.262	Ia	0.962	0.979	0.011	0.010	Ia
1258	HSC17cjku	2	0.830	-0.153	0.333	4	13	Ia?	True	0.240	0.146	0.295	0.559	II	0.096	0.114	0.249	0.637	II
1259	HSC17cjlc	1	0.780	-0.053	0.066	4	8	Ia	True	0.867	0.776	0.150	0.074	Ia	0.885	0.915	0.024	0.061	Ia
1260	HSC17cjmo	1	0.586	0.000	0.000	1	7	Ia	False	0.927	0.949	0.000	0.050	Ia	0.815	0.805	0.095	0.101	Ia
1261	HSC17cjmr	1	1.030	-0.040	0.052	4	9	Ia	True	0.901	0.895	0.014	0.091	Ia	0.661	0.657	0.236	0.107	Ia
1262	HSC17cjps	2	0.850	-0.029	0.042	4	8	nonIa	False	0.893	0.913	0.021	0.066	Ia	0.813	0.788	0.074	0.138	Ia
1263	HSC17cjpu	2	NaN	0.000	0.000	0	7	Ia	True	NaN	NaN	NaN	NaN	NaN	0.933	0.925	0.015	0.060	Ia
1264	HSC17cjql	2	0.430	0.000	0.000	1	8	nonIa	False	0.567	0.568	0.034	0.398	Ia	0.656	0.635	0.004	0.361	Ia
1265	HSC17cjry	2	2.680	-0.261	0.365	4	4	UC	False	0.182	0.085	0.000	0.915	II	0.046	0.019	0.008	0.973	II
1266	HSC17cjty	2	0.680	-0.061	0.066	3	9	nonIa	True	0.364	0.434	0.266	0.299	Ia	0.101	0.085	0.468	0.447	Ibc
1267	HSC17cjum	2	0.550	-0.064	0.087	4	8	Ia	False	0.922	0.942	0.008	0.050	Ia	0.974	0.970	0.009	0.021	Ia
1268	HSC17cjux	2	0.676	0.000	0.000	1	8	Ia	True	0.867	0.899	0.037	0.064	Ia	0.781	0.729	0.228	0.043	Ia
1269	HSC17cjvh	2	0.870	-0.095	0.100	3	9	Ia?	True	0.715	0.691	0.001	0.309	Ia	0.727	0.723	0.001	0.276	Ia
1270	HSC17cjyf	2	0.970	-0.040	0.038	4	5	Ia	False	0.975	0.928	0.002	0.070	Ia	0.689	0.841	0.050	0.109	Ia
1271	HSC17cjza	2	1.300	-0.212	0.539	4	8	nonIa	True	0.553	0.484	0.000	0.516	II	0.557	0.742	0.035	0.223	Ia
1272	HSC17cjzg	4	0.549	0.000	0.000	1	6	Ia?	True	0.404	0.367	0.292	0.341	Ia	0.587	0.573	0.081	0.346	Ia
1273	HSC17ckpi	4	1.195	0.000	0.000	1	7	Ia	True	0.580	0.618	0.116	0.267	Ia	0.728	0.744	0.066	0.190	Ia
1274	HSC17ckpo	3	1.370	-0.149	0.859	4	4	UC	False	0.293	0.228	0.005	0.767	II	0.140	0.165	0.050	0.785	II
1275	HSC17ckpq	1	0.652	0.000	0.000	1	8	Ia	False	0.930	0.954	0.004	0.042	Ia	0.949	0.955	0.008	0.036	Ia
1276	HSC17ckpv	1	0.550	-0.034	0.041	4	8	nonIa	True	0.190	0.201	0.174	0.624	II	0.261	0.271	0.071	0.658	II
1277	HSC17ckqh	2	1.080	-0.053	0.049	4	5	nonIa	False	0.948	0.980	0.001	0.019	Ia	0.960	0.951	0.006	0.043	Ia
1278	HSC17ckqr	1	NaN	0.000	0.000	0	13	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.888	0.837	0.002	0.160	Ia
1279	HSC17ckss	1	0.690	-0.038	0.040	4	8	Ia?	True	0.783	0.767	0.091	0.143	Ia	0.481	0.661	0.268	0.071	Ia
1280	HSC17ckwb	4	0.180	-0.060	0.025	4	8	nonIa	True	0.851	0.883	0.025	0.093	Ia	0.565	0.434	0.195	0.371	Ia
1281	HSC17clew	3	3.380	-2.655	0.172	4	3	UC	True	0.114	0.136	0.001	0.863	II	0.094	0.153	0.178	0.668	II
1282	HSC17clff	3	1.400	-0.043	0.050	4	4	UC	False	0.938	0.962	0.002	0.035	Ia	0.911	0.914	0.016	0.070	Ia
1283	HSC17clfh	3	NaN	0.000	0.000	0	2	UC	False	NaN	NaN	NaN	NaN	NaN	0.708	0.687	0.098	0.215	Ia
1284	HSC17clfq	3	0.920	0.000	0.000	1	4	UC	False	0.922	0.949	0.024	0.026	Ia	0.884	0.917	0.038	0.046	Ia
1285	HSC17clhk	2	0.920	-0.073	0.065	4	4	UC	False	0.768	0.761	0.002	0.238	Ia	0.214	0.161	0.728	0.111	Ibc
1286	HSC17cljc	4	0.530	-0.215	0.133	4	-2	UC	False	0.534	0.458	0.014	0.528	II	0.391	0.391	0.022	0.587	II
1287	HSC17clkg	4	0.495	0.000	0.000	1	3	UC	False	0.691	0.657	0.031	0.311	Ia	0.712	0.577	0.227	0.197	Ia
1288	HSC17clkr	2	0.670	-0.026	0.036	4	4	UC	False	0.745	0.890	0.009	0.101	Ia	0.904	0.921	0.010	0.069	Ia
1289	HSC17cllc	2	0.740	-0.002	0.011	4	8	Ia?	False	0.534	0.387	0.412	0.201	Ibc	0.216	0.137	0.631	0.232	Ibc
1290	HSC17cllj	2	0.980	-0.032	0.025	4	5	Ia	False	0.900	0.982	0.000	0.018	Ia	0.884	0.861	0.046	0.093	Ia
1291	HSC17clnj	3	0.440	-0.078	0.106	4	7	nonIa	True	0.035	0.052	0.088	0.861	II	0.057	0.054	0.018	0.928	II
1292	HSC17clox	3	1.198	0.000	0.000	1	4	UC	False	0.053	0.063	0.008	0.928	II	0.041	0.104	0.023	0.873	II
1293	HSC17cltj	4	0.213	0.000	0.000	1	4	UC	True	0.633	0.579	0.165	0.256	Ia	0.654	0.344	0.506	0.151	Ibc
1294	HSC17cman	2	0.537	0.000	0.000	1	4	UC	False	0.715	0.823	0.018	0.159	Ia	0.133	0.086	0.647	0.268	Ibc
1295	HSC17cmbb	2	0.417	0.000	0.000	1	2	UC	False	0.862	0.924	0.001	0.075	Ia	0.770	0.886	0.024	0.090	Ia
1296	HSC17cmjn	2	1.360	-0.061	0.072	4	5	Ia	False	0.790	0.827	0.000	0.173	Ia	0.874	0.780	0.012	0.208	Ia
1297	HSC17cmtb	2	1.700	-0.024	0.019	4	7	nonIa	False	0.672	0.697	0.000	0.302	Ia	0.124	0.061	0.055	0.884	II
1298	HSC17cmvv	2	0.430	-0.014	0.020	4	12	nonIa	True	0.385	0.442	0.262	0.296	Ia	0.144	0.354	0.232	0.415	II
1299	HSC17cnbw	3	0.720	-0.022	0.031	4	10	nonIa	True	0.535	0.576	0.012	0.412	Ia	0.377	0.587	0.070	0.342	Ia
1300	HSC17cnem	1	0.470	-0.029	0.033	3	5	Ia	False	0.822	0.823	0.051	0.126	Ia	0.608	0.768	0.042	0.189	Ia
1301	HSC17cneo	1	0.630	-0.033	0.041	4	5	Ia	False	0.903	0.930	0.001	0.070	Ia	0.854	0.798	0.006	0.197	Ia
1302	HSC17cnid	2	1.290	-0.111	0.147	4	-1	UC	False	0.933	0.960	0.001	0.039	Ia	0.894	0.896	0.066	0.038	Ia
1303	HSC17cnio	2	NaN	0.000	0.000	0	4	UC	False	NaN	NaN	NaN	NaN	NaN	0.342	0.236	0.075	0.688	II
1304	HSC17cniw	2	1.020	-0.049	0.069	4	4	UC	False	0.784	0.640	0.004	0.357	Ia	0.427	0.503	0.075	0.423	Ia
1305	HSC17cnje	4	1.350	-0.142	0.316	4	4	UC	False	0.793	0.861	0.012	0.127	Ia	0.458	0.239	0.514	0.247	Ibc
1306	HSC17cnjm	2	1.050	-0.042	0.052	4	10	nonIa	False	0.836	0.372	0.000	0.627	II	0.532	0.289	0.001	0.710	II
1307	HSC17cnkp	2	1.240	-0.393	1.283	3	10	Ia?	True	0.713	0.727	0.016	0.257	Ia	0.236	0.251	0.438	0.312	Ibc
1308	HSC17cnmt	2	1.080	-0.066	0.072	4	3	UC	False	0.862	0.899	0.033	0.067	Ia	0.777	0.789	0.010	0.202	Ia
1309	HSC17cnno	2	0.900	-0.093	0.093	4	8	Ia	False	0.916	0.966	0.004	0.030	Ia	0.754	0.878	0.065	0.057	Ia
1310	HSC17cnnw	2	0.832	0.000	0.000	1	5	nonIa	False	0.221	0.115	0.000	0.885	II	0.117	0.011	0.001	0.988	II
1311	HSC17cnoi	2	1.750	-0.178	0.848	4	2	UC	False	0.441	0.472	0.000	0.528	II	0.748	0.824	0.064	0.112	Ia
1312	HSC17cnpk	2	0.660	-0.035	2.573	4	2	UC	False	0.170	0.112	0.005	0.882	II	0.176	0.152	0.011	0.837	II
1313	HSC17cnqg	4	0.377	0.000	0.000	1	1	UC	False	0.311	0.233	0.569	0.198	Ibc	0.656	0.595	0.198	0.206	Ia
1314	HSC17cnxz	3	0.610	-0.073	0.082	4	-2	UC	False	0.268	0.197	0.482	0.321	Ibc	0.773	0.695	0.080	0.225	Ia
1315	HSC17cokx	1	0.920	-0.028	0.021	4	8	Ia	False	0.954	0.876	0.108	0.016	Ia	0.676	0.783	0.162	0.055	Ia
1316	HSC17comf	1	1.070	-0.076	0.095	3	18	Ia	True	0.726	0.361	0.009	0.630	II	0.724	0.380	0.092	0.528	II
1317	HSC17cood	2	0.606	0.000	0.000	1	1	UC	False	0.229	0.490	0.017	0.493	II	0.284	0.235	0.151	0.615	II
1318	HSC17cooy	3	2.760	-0.264	0.193	4	0	UC	NaN	0.046	0.039	0.000	0.961	II	0.375	0.372	0.058	0.570	II
1319	HSC17coqu	1	0.387	0.000	0.000	1	7	nonIa	False	0.564	0.707	0.067	0.226	Ia	0.439	0.708	0.240	0.052	Ia
1320	HSC17corg	1	0.880	-0.170	0.203	4	8	Ia	False	0.902	0.910	0.000	0.090	Ia	0.895	0.933	0.004	0.063	Ia
1321	HSC17corm	3	0.220	0.000	0.000	1	5	nonIa	False	0.032	0.035	0.087	0.878	II	0.084	0.154	0.430	0.416	Ibc
1322	HSC17corv	1	NaN	0.000	0.000	0	8	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.926	0.853	0.002	0.145	Ia
1323	HSC17cosm	1	0.540	-0.041	0.042	4	4	UC	False	0.334	0.480	0.174	0.346	Ia	0.174	0.146	0.297	0.556	II
1324	HSC17cotq	1	0.838	0.000	0.000	1	4	UC	False	0.783	0.850	0.054	0.096	Ia	0.594	0.599	0.155	0.245	Ia
1325	HSC17couk	1	0.660	-0.035	0.038	4	4	UC	False	0.854	0.902	0.019	0.079	Ia	0.804	0.904	0.021	0.075	Ia
1326	HSC17coup	1	1.240	-0.091	0.095	4	5	Ia	False	0.933	0.904	0.000	0.095	Ia	0.921	0.942	0.012	0.046	Ia
1327	HSC17cowt	1	0.750	0.000	0.000	1	8	Ia	False	0.798	0.956	0.008	0.036	Ia	0.939	0.957	0.015	0.028	Ia
1328	HSC17coyr	0	NaN	0.000	0.000	0	14	Ia?	True	NaN	NaN	NaN	NaN	NaN	0.239	0.280	0.649	0.071	Ibc
1329	HSC17coyt	1	0.231	0.000	0.000	1	15	nonIa	True	0.335	0.488	0.307	0.206	Ia	0.510	0.649	0.006	0.345	Ia
1330	HSC17cpaq	0	0.480	0.000	0.000	1	14	Ia	True	0.874	0.848	0.005	0.147	Ia	0.838	0.786	0.021	0.192	Ia
1331	HSC17cpbo	0	0.720	0.000	0.000	1	8	Ia	False	0.935	0.960	0.000	0.040	Ia	0.956	0.894	0.003	0.103	Ia
1332	HSC17cpct	1	0.432	0.000	0.000	1	11	Ia?	True	0.061	0.037	0.001	0.962	II	0.043	0.055	0.006	0.939	II
1333	HSC17cpcw	0	0.229	0.000	0.000	1	10	nonIa	True	0.121	0.184	0.766	0.049	Ibc	0.862	0.892	0.023	0.085	Ia
1334	HSC17cpey	1	0.920	-0.113	0.196	4	11	nonIa	True	0.050	0.064	0.007	0.929	II	0.041	0.030	0.024	0.946	II
1335	HSC17cpfu	1	0.370	-0.102	0.115	4	12	nonIa	True	0.061	0.054	0.025	0.921	II	0.195	0.135	0.015	0.849	II
1336	HSC17cpmm	3	0.600	-0.033	0.030	4	8	Ia?	False	0.578	0.651	0.182	0.167	Ia	0.482	0.494	0.389	0.116	Ia
1337	HSC17cppg	1	0.780	-0.064	0.080	4	13	nonIa	True	0.517	0.638	0.219	0.143	Ia	0.562	0.575	0.272	0.154	Ia
1338	HSC17cpps	1	0.124	0.000	0.000	1	4	UC	False	0.204	0.054	0.042	0.904	II	0.220	0.190	0.007	0.803	II
1339	HSC17cpqa	1	1.150	-0.055	0.070	4	9	nonIa	True	0.084	0.109	0.000	0.891	II	0.164	0.111	0.094	0.795	II
1340	HSC17cpse	1	0.130	0.000	0.000	1	8	nonIa	True	0.006	0.006	0.008	0.985	II	0.061	0.022	0.002	0.976	II
1341	HSC17cptl	0	1.463	-0.019	0.031	2	9	Ia	False	0.852	0.862	0.000	0.138	Ia	0.955	0.973	0.005	0.023	Ia
1342	HSC17cptq	0	NaN	0.000	0.000	0	16	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.006	0.019	0.135	0.846	II
1343	HSC17cpun	1	2.960	-2.322	0.252	4	6	nonIa	True	0.048	0.011	0.000	0.989	II	0.029	0.016	0.007	0.976	II
1344	HSC17cpur	1	1.090	-0.043	0.054	3	6	Ia	False	0.940	0.946	0.001	0.053	Ia	0.802	0.819	0.066	0.115	Ia
1345	HSC17cpus	1	1.032	-0.038	0.012	2	4	UC	False	0.680	0.758	0.001	0.241	Ia	0.908	0.831	0.010	0.159	Ia
1346	HSC17cpyt	1	0.504	0.000	0.000	1	8	nonIa	True	0.386	0.371	0.557	0.072	Ibc	0.486	0.314	0.628	0.059	Ibc
1347	HSC17cpzc	1	0.434	0.000	0.000	1	8	nonIa	False	0.026	0.031	0.804	0.165	Ibc	0.036	0.011	0.808	0.181	Ibc
1348	HSC17cqcp	1	1.240	-0.019	0.031	4	5	nonIa	False	0.818	0.836	0.000	0.164	Ia	0.908	0.906	0.010	0.084	Ia
1349	HSC17cqdb	-1	0.823	0.000	0.000	1	-1	UC	False	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
1350	HSC17cqdj	3	0.640	-0.032	0.029	4	7	Ia?	True	0.160	0.107	0.291	0.602	II	0.139	0.180	0.091	0.729	II
1351	HSC17cqds	1	0.800	-0.032	0.036	4	8	nonIa	True	0.409	0.561	0.043	0.396	Ia	0.600	0.619	0.033	0.348	Ia
1352	HSC17cqdz	1	0.799	0.000	0.000	1	11	nonIa	True	0.418	0.345	0.064	0.591	II	0.416	0.453	0.169	0.378	Ia
1353	HSC17cqkw	4	0.940	-0.038	0.039	4	4	UC	False	0.644	0.652	0.150	0.198	Ia	0.610	0.621	0.147	0.232	Ia
1354	HSC17cqor	4	0.508	0.000	0.000	1	4	UC	True	0.338	0.350	0.314	0.336	Ia	0.544	0.524	0.122	0.354	Ia
1355	HSC17cqqq	1	0.931	0.000	0.000	1	12	Ia	True	0.680	0.787	0.077	0.136	Ia	0.611	0.496	0.167	0.337	Ia
1356	HSC17cqta	-1	0.670	-0.075	0.077	4	2	UC	False	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
1357	HSC17cquo	1	0.835	0.000	0.000	1	13	nonIa	True	0.171	0.094	0.106	0.800	II	0.088	0.164	0.031	0.805	II
1358	HSC17cqwb	1	0.601	0.000	0.000	1	8	Ia	True	0.838	0.903	0.048	0.049	Ia	0.783	0.684	0.277	0.039	Ia
1359	HSC17cqxw	0	2.021	-0.403	0.362	2	7	nonIa	False	0.123	0.078	0.000	0.921	II	0.026	0.059	0.182	0.759	II
1360	HSC17craf	1	0.640	-0.050	0.199	3	0	UC	False	0.532	0.667	0.028	0.305	Ia	0.488	0.404	0.403	0.193	Ia
1361	HSC17cran	1	0.800	-0.030	0.023	3	2	UC	False	0.467	0.496	0.191	0.313	Ia	0.373	0.354	0.069	0.576	II
1362	HSC17cras	0	0.479	0.000	0.000	1	3	UC	False	0.037	0.002	0.002	0.997	II	0.001	0.001	0.002	0.997	II
1363	HSC17crcc	1	1.260	-0.108	0.108	4	13	Ia	True	0.549	0.570	0.042	0.388	Ia	0.381	0.439	0.460	0.101	Ibc
1364	HSC17crco	3	1.680	-0.601	0.099	4	2	UC	False	0.549	0.601	0.000	0.399	Ia	0.878	0.879	0.026	0.095	Ia
1365	HSC17crec	3	NaN	0.000	0.000	0	2	UC	False	NaN	NaN	NaN	NaN	NaN	0.949	0.905	0.014	0.082	Ia
1366	HSC17crfl	1	1.200	-0.088	0.074	4	4	UC	False	0.588	0.472	0.001	0.526	II	0.897	0.879	0.003	0.118	Ia
1367	HSC17crly	2	0.600	-0.260	0.133	3	3	UC	True	0.770	0.729	0.084	0.187	Ia	0.901	0.875	0.052	0.073	Ia
1368	HSC17croo	2	0.613	0.000	0.000	1	8	Ia?	False	0.067	0.011	0.000	0.988	II	0.045	0.023	0.002	0.975	II
1369	HSC17crrn	2	0.850	-0.040	0.071	4	8	Ia	False	0.939	0.984	0.002	0.014	Ia	0.939	0.946	0.006	0.049	Ia
1370	HSC17crvo	1	0.970	-0.046	0.055	4	11	nonIa	True	0.638	0.610	0.003	0.387	Ia	0.596	0.387	0.034	0.579	II
1371	HSC17crxu	3	1.030	-0.101	0.136	4	3	UC	False	0.069	0.057	0.003	0.940	II	0.064	0.089	0.013	0.898	II
1372	HSC17csab	1	0.610	-0.031	0.038	4	7	nonIa	True	0.490	0.431	0.003	0.566	II	0.418	0.284	0.041	0.675	II
1373	HSC17csae	1	0.428	0.000	0.000	1	8	nonIa	False	0.077	0.065	0.020	0.916	II	0.179	0.098	0.007	0.895	II
1374	HSC17csaj	1	0.523	0.000	0.000	1	11	nonIa	True	0.188	0.180	0.794	0.026	Ibc	0.335	0.457	0.533	0.010	Ibc
1375	HSC17csdr	1	1.640	-0.191	0.796	3	5	nonIa	True	0.335	0.402	0.001	0.597	II	0.099	0.131	0.014	0.855	II
1376	HSC17cseb	2	0.810	-0.030	0.038	4	4	UC	False	0.745	0.810	0.013	0.177	Ia	0.614	0.665	0.039	0.296	Ia
1377	HSC17csfk	0	NaN	0.000	0.000	0	19	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.407	0.373	0.004	0.622	II
1378	HSC17csfu	1	0.478	0.000	0.000	1	1	UC	False	0.294	0.298	0.345	0.357	II	0.704	0.537	0.205	0.258	Ia
1379	HSC17csiv	1	2.490	-1.221	0.439	4	7	nonIa	False	0.395	0.102	0.000	0.898	II	0.120	0.131	0.048	0.821	II
1380	HSC17cslf	1	0.749	0.000	0.000	1	8	nonIa	True	0.197	0.276	0.041	0.682	II	0.294	0.248	0.025	0.726	II
1381	HSC17csne	2	0.090	-0.020	0.017	4	2	UC	False	0.265	0.195	0.030	0.775	II	0.303	0.202	0.004	0.794	II
1382	HSC17cspf	1	0.106	0.000	0.000	1	0	UC	NaN	0.279	0.223	0.704	0.074	Ibc	0.524	0.300	0.570	0.130	Ibc
1383	HSC17csqg	0	0.772	-0.042	0.012	2	3	UC	False	0.163	0.133	0.314	0.553	II	0.392	0.399	0.073	0.529	II
1384	HSC17csrp	1	0.880	-0.037	0.042	4	8	nonIa	False	0.080	0.079	0.001	0.921	II	0.060	0.050	0.003	0.947	II
1385	HSC17cssj	3	0.920	-0.074	0.076	4	5	Ia	False	0.778	0.862	0.044	0.094	Ia	0.765	0.858	0.049	0.094	Ia
1386	HSC17cstq	1	0.660	-0.042	0.048	4	7	nonIa	False	0.034	0.008	0.034	0.958	II	0.020	0.005	0.038	0.958	II
1387	HSC17csxz	1	0.810	-0.048	0.050	4	7	Ia	False	0.917	0.937	0.004	0.058	Ia	0.959	0.928	0.004	0.067	Ia
1388	HSC17ctdz	1	NaN	0.000	0.000	0	21	Ia?	True	NaN	NaN	NaN	NaN	NaN	0.133	0.127	0.827	0.046	Ibc
1389	HSC17ctrq	1	0.980	-0.025	0.027	4	5	Ia	False	0.916	0.932	0.004	0.065	Ia	0.786	0.750	0.070	0.181	Ia
1390	HSC17ctvg	2	1.214	0.000	0.000	1	7	Ia	True	0.932	0.952	0.030	0.017	Ia	0.935	0.950	0.020	0.030	Ia
1391	HSC17ctyx	4	0.550	-0.061	0.055	4	3	UC	False	0.427	0.384	0.020	0.596	II	0.524	0.453	0.041	0.507	II
1392	HSC17ctzf	2	0.160	-0.064	0.065	3	0	UC	False	0.202	0.120	0.457	0.423	Ibc	0.462	0.384	0.032	0.584	II
1393	HSC17ctzk	1	0.219	0.000	0.000	1	1	UC	False	0.074	0.062	0.040	0.899	II	0.207	0.271	0.043	0.686	II
1394	HSC17cuah	1	1.070	-0.054	0.066	4	5	Ia	False	0.978	0.974	0.000	0.026	Ia	0.841	0.922	0.023	0.054	Ia
1395	HSC17cubp	1	NaN	0.000	0.000	0	7	Ia	False	NaN	NaN	NaN	NaN	NaN	0.934	0.923	0.017	0.061	Ia
1396	HSC17cubv	1	0.397	0.000	0.000	1	15	nonIa	True	0.082	0.056	0.031	0.913	II	0.082	0.104	0.017	0.878	II
1397	HSC17cucw	1	1.120	-0.054	0.047	3	9	nonIa	True	0.641	0.756	0.008	0.235	Ia	0.281	0.547	0.171	0.282	Ia
1398	HSC17cudg	1	0.882	0.000	0.000	1	5	nonIa	False	0.917	0.869	0.000	0.131	Ia	0.616	0.809	0.024	0.166	Ia
1399	HSC17cuez	1	0.403	0.000	0.000	1	5	Ia	False	0.920	0.946	0.007	0.047	Ia	0.930	0.964	0.006	0.030	Ia
1400	HSC17cufa	1	0.930	-0.030	0.032	4	3	UC	False	0.953	0.917	0.000	0.083	Ia	0.919	0.901	0.010	0.089	Ia
1401	HSC17cufp	1	0.416	0.000	0.000	1	8	nonIa	False	0.094	0.083	0.009	0.908	II	0.063	0.050	0.004	0.946	II
1402	HSC17cujp	0	0.734	0.000	0.000	1	26	Ia?	True	0.118	0.127	0.001	0.873	II	0.090	0.087	0.010	0.903	II
1403	HSC17culn	1	0.460	-0.162	1.056	3	7	nonIa	True	0.224	0.184	0.759	0.057	Ibc	0.303	0.390	0.553	0.057	Ibc
1404	HSC17cumy	1	0.870	-0.053	0.061	3	-2	UC	False	0.597	0.607	0.048	0.346	Ia	0.555	0.620	0.083	0.297	Ia
1405	HSC17cung	1	NaN	0.000	0.000	0	0	UC	NaN	NaN	NaN	NaN	NaN	NaN	0.565	0.630	0.078	0.292	Ia
1406	HSC17cuos	0	0.832	0.000	0.000	1	22	Ia	True	0.579	0.578	0.172	0.250	Ia	0.609	0.655	0.019	0.326	Ia
1407	HSC17cuow	0	0.522	-0.008	0.007	2	20	nonIa	True	0.068	0.044	0.156	0.800	II	0.537	0.456	0.009	0.535	II
1408	HSC17cuqq	0	1.133	-0.042	0.040	2	21	Ia	True	0.694	0.654	0.309	0.037	Ia	0.762	0.546	0.401	0.053	Ia
1409	HSC17cuzo	0	0.505	-0.289	0.051	2	19	nonIa	True	0.383	0.609	0.057	0.334	Ia	0.804	0.840	0.029	0.131	Ia
1410	HSC17cvbd	0	NaN	0.000	0.000	0	16	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.040	0.054	0.038	0.908	II
1411	HSC17cvcc	1	0.519	0.000	0.000	1	8	nonIa	True	0.063	0.068	0.006	0.926	II	0.090	0.068	0.003	0.929	II
1412	HSC17cvcn	1	0.220	-0.046	0.037	4	8	nonIa	True	0.072	0.060	0.226	0.714	II	0.108	0.083	0.004	0.912	II
1413	HSC17cvfd	0	1.462	-0.031	0.034	2	14	nonIa	True	0.105	0.090	0.009	0.901	II	0.011	0.012	0.050	0.938	II
1414	HSC17cvga	0	0.519	-0.112	0.150	2	17	nonIa	True	0.019	0.012	0.003	0.985	II	0.022	0.015	0.004	0.981	II
1415	HSC17cvit	0	NaN	0.000	0.000	0	15	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.036	0.028	0.017	0.954	II
1416	HSC17cviw	0	2.994	-0.103	0.080	2	0	UC	NaN	0.879	0.826	0.000	0.174	Ia	0.398	0.180	0.012	0.808	II
1417	HSC17cvmo	0	1.466	-0.055	0.066	2	14	nonIa	True	0.782	0.849	0.003	0.148	Ia	0.586	0.441	0.014	0.545	II
1418	HSC17cvnd	0	0.764	-0.052	0.077	2	17	Ia	True	0.910	0.905	0.003	0.092	Ia	0.973	0.963	0.003	0.034	Ia
1419	HSC17cvne	0	NaN	0.000	0.000	0	10	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.092	0.097	0.009	0.895	II
1420	HSC17cvnw	0	0.677	0.000	0.000	1	19	nonIa	True	0.068	0.079	0.003	0.918	II	0.059	0.073	0.011	0.916	II
1421	HSC17cvnz	0	0.527	0.000	0.000	1	17	Ia	True	0.952	0.954	0.009	0.037	Ia	0.965	0.955	0.006	0.039	Ia
1422	HSC17cvpw	0	3.310	-2.511	0.154	3	16	nonIa	True	0.100	0.062	0.000	0.938	II	0.149	0.103	0.041	0.856	II
1423	HSC17cvte	0	0.318	0.000	0.000	1	13	Ia?	True	0.546	0.611	0.245	0.144	Ia	0.876	0.886	0.027	0.088	Ia
1424	HSC17cvua	0	0.799	-0.065	0.064	2	17	nonIa	True	0.051	0.061	0.010	0.929	II	0.101	0.078	0.022	0.900	II
1425	HSC17cvuo	0	3.421	-1.559	0.509	2	0	UC	NaN	0.046	0.039	0.000	0.961	II	0.042	0.044	0.041	0.915	II
1426	HSC17cvvo	0	NaN	0.000	0.000	0	16	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.040	0.038	0.061	0.901	II
1427	HSC17cvxw	0	0.256	0.000	0.000	1	17	nonIa	True	0.022	0.034	0.038	0.928	II	0.033	0.041	0.010	0.949	II
1428	HSC17cvyl	1	0.564	0.000	0.000	1	11	Ia?	True	0.133	0.077	0.005	0.918	II	0.118	0.048	0.006	0.946	II
1429	HSC17cvzc	0	0.431	0.000	0.000	1	17	Ia?	True	0.856	0.846	0.004	0.150	Ia	0.785	0.814	0.055	0.131	Ia
1430	HSC17cwax	0	1.020	-0.112	0.128	3	17	Ia?	True	0.149	0.085	0.006	0.909	II	0.128	0.160	0.075	0.765	II
1431	HSC17cwbu	0	0.537	-0.001	0.001	1	17	Ia	True	0.995	0.992	0.000	0.007	Ia	0.987	0.987	0.003	0.010	Ia
1432	HSC17cweq	1	0.224	0.000	0.000	1	8	nonIa	True	0.100	0.066	0.096	0.838	II	0.207	0.123	0.005	0.871	II
1433	HSC17cwgb	1	1.710	-0.152	0.271	3	9	nonIa	True	0.080	0.078	0.000	0.921	II	0.112	0.107	0.025	0.868	II
1434	HSC17cwis	0	0.327	0.000	0.000	1	17	nonIa	True	0.047	0.035	0.014	0.951	II	0.065	0.059	0.008	0.933	II
1435	HSC17cwkz	0	0.770	-0.053	0.052	3	17	Ia?	True	0.961	0.759	0.000	0.240	Ia	0.364	0.370	0.082	0.548	II
1436	HSC17cwng	0	1.115	-0.024	0.021	2	18	nonIa	True	0.291	0.220	0.012	0.768	II	0.184	0.179	0.263	0.558	II
1437	HSC17cwqu	1	NaN	0.000	0.000	0	4	UC	True	NaN	NaN	NaN	NaN	NaN	0.081	0.053	0.383	0.563	II
1438	HSC17cwsd	1	0.880	-0.080	0.077	4	21	nonIa	False	0.909	0.944	0.000	0.056	Ia	0.772	0.748	0.002	0.250	Ia
1439	HSC17cwtl	1	1.310	-0.132	0.165	4	5	Ia	False	0.837	0.750	0.000	0.250	Ia	0.923	0.939	0.017	0.043	Ia
1440	HSC17cwym	0	1.121	0.000	0.000	1	15	nonIa	True	0.113	0.112	0.002	0.886	II	0.073	0.060	0.016	0.924	II
1441	HSC17cwzj	0	0.655	-0.030	0.028	2	17	nonIa	True	0.068	0.032	0.005	0.963	II	0.029	0.019	0.005	0.976	II
1442	HSC17cxbm	2	0.602	0.000	0.000	1	17	nonIa	True	0.134	0.123	0.100	0.777	II	0.078	0.087	0.017	0.896	II
1443	HSC17cxcy	0	0.995	-0.014	0.011	2	13	Ia	True	0.898	0.890	0.000	0.110	Ia	0.930	0.944	0.007	0.049	Ia
1444	HSC17cxdf	1	0.872	0.000	0.000	1	14	Ia	True	0.768	0.831	0.055	0.115	Ia	0.663	0.767	0.017	0.217	Ia
1445	HSC17cxdj	0	1.160	-0.051	0.067	3	13	Ia	True	0.761	0.794	0.107	0.099	Ia	0.812	0.747	0.062	0.191	Ia
1446	HSC17cxdu	0	1.214	-0.021	0.025	2	18	Ia?	True	0.490	0.584	0.372	0.044	Ia	0.502	0.430	0.549	0.021	Ibc
1447	HSC17cxhk	0	0.860	-0.161	0.182	3	20	nonIa	True	0.113	0.079	0.020	0.901	II	0.102	0.083	0.045	0.872	II
1448	HSC17cxie	1	1.199	0.000	0.000	1	14	nonIa	True	0.213	0.206	0.005	0.789	II	0.272	0.154	0.014	0.832	II
1449	HSC17cxio	0	1.231	-0.020	0.017	2	15	nonIa	True	0.088	0.052	0.004	0.945	II	0.074	0.031	0.006	0.963	II
1450	HSC17cxiv	0	0.728	0.000	0.000	1	17	Ia	True	0.684	0.749	0.148	0.104	Ia	0.874	0.877	0.034	0.090	Ia
1451	HSC17cxlv	0	NaN	0.000	0.000	0	16	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.111	0.077	0.412	0.511	II
1452	HSC17cxlw	0	1.282	-0.013	0.016	2	15	Ia?	True	0.803	0.886	0.004	0.110	Ia	0.840	0.775	0.095	0.129	Ia
1453	HSC17cxmb	0	1.020	-0.020	0.014	2	17	Ia	True	0.511	0.601	0.234	0.165	Ia	0.671	0.731	0.082	0.187	Ia
1454	HSC17cxmj	0	0.796	0.000	0.000	1	17	Ia	True	0.888	0.893	0.025	0.082	Ia	0.956	0.952	0.012	0.036	Ia
1455	HSC17cxnb	0	0.968	-0.011	0.010	1	13	Ia	True	0.838	0.769	0.176	0.056	Ia	0.967	0.953	0.022	0.025	Ia
1456	HSC17cxnq	0	1.513	-0.026	0.024	2	10	nonIa	True	0.054	0.048	0.001	0.951	II	0.053	0.047	0.010	0.943	II
1457	HSC17cxoq	0	1.603	-0.166	0.222	2	14	nonIa	True	0.153	0.091	0.001	0.908	II	0.024	0.051	0.618	0.331	Ibc
1458	HSC17cxpk	0	NaN	0.000	0.000	0	19	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.010	0.007	0.038	0.954	II
1459	HSC17cxpt	1	0.660	-0.036	0.038	3	19	nonIa	True	0.498	0.422	0.053	0.525	II	0.350	0.187	0.021	0.792	II
1460	HSC17cxqh	0	0.905	-0.059	0.014	2	17	Ia	True	0.910	0.895	0.006	0.098	Ia	0.863	0.804	0.037	0.159	Ia
1461	HSC17cxqq	1	0.970	0.000	0.000	1	8	Ia	True	0.863	0.834	0.108	0.058	Ia	0.784	0.743	0.091	0.167	Ia
1462	HSC17cxrt	1	0.691	0.000	0.000	1	14	nonIa	True	0.108	0.033	0.002	0.965	II	0.022	0.028	0.016	0.956	II
1463	HSC17cxth	0	0.774	-0.044	0.025	2	17	Ia?	True	0.048	0.031	0.007	0.962	II	0.050	0.054	0.020	0.926	II
1464	HSC17cxts	0	NaN	0.000	0.000	0	16	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.021	0.014	0.008	0.978	II
1465	HSC17cxwd	0	0.515	0.000	0.000	1	10	nonIa	False	0.007	0.002	0.054	0.944	II	0.011	0.011	0.029	0.960	II
1466	HSC17cxxg	1	0.824	0.000	0.000	1	17	Ia?	True	0.481	0.388	0.225	0.387	Ia	0.356	0.428	0.081	0.491	II
1467	HSC17cxyi	0	0.762	0.000	0.000	1	17	Ia	True	0.899	0.860	0.000	0.140	Ia	0.892	0.889	0.009	0.102	Ia
1468	HSC17cxzt	0	1.121	0.000	0.000	1	17	Ia?	True	0.310	0.512	0.224	0.264	Ia	0.392	0.295	0.046	0.660	II
1469	HSC17cxzy	1	1.130	-0.032	0.038	3	13	Ia	True	0.974	0.982	0.003	0.015	Ia	0.909	0.944	0.013	0.043	Ia
1470	HSC17cxzz	0	1.349	-0.045	0.014	2	14	Ia	True	0.942	0.925	0.004	0.072	Ia	0.873	0.879	0.035	0.086	Ia
1471	HSC17cybo	0	1.471	-0.047	0.050	2	18	Ia	True	0.813	0.808	0.011	0.181	Ia	0.807	0.805	0.031	0.163	Ia
1472	HSC17cyda	0	0.868	-0.275	0.045	2	23	Ia?	True	0.165	0.254	0.621	0.126	Ibc	0.214	0.185	0.647	0.168	Ibc
1473	HSC17cygp	0	0.434	0.000	0.000	1	18	nonIa	True	0.020	0.051	0.749	0.199	Ibc	0.627	0.433	0.149	0.419	Ia
1474	HSC17cyhm	0	0.909	0.000	0.000	1	17	Ia	True	0.969	0.942	0.001	0.057	Ia	0.948	0.931	0.019	0.050	Ia
1475	HSC17cyim	0	0.363	0.000	0.000	1	20	nonIa	True	0.162	0.054	0.006	0.940	II	0.548	0.475	0.001	0.524	II
1476	HSC17cylg	0	0.652	-0.018	0.035	2	22	nonIa	True	0.067	0.048	0.240	0.712	II	0.103	0.147	0.080	0.773	II
1477	HSC17cyoc	0	0.908	0.000	0.000	1	17	nonIa	True	0.196	0.220	0.101	0.679	II	0.050	0.157	0.081	0.762	II
1478	HSC17cyou	0	1.356	-0.027	0.032	2	18	Ia	True	0.916	0.912	0.001	0.087	Ia	0.944	0.938	0.003	0.059	Ia
1479	HSC17cyre	0	1.137	-0.023	0.020	2	17	Ia	True	0.880	0.875	0.091	0.035	Ia	0.987	0.984	0.005	0.011	Ia
1480	HSC17cysb	0	1.169	-0.029	0.036	2	17	Ia?	True	0.609	0.742	0.027	0.232	Ia	0.759	0.732	0.042	0.226	Ia
1481	HSC17cytj	0	1.496	-0.244	0.608	2	9	Ia	True	0.475	0.597	0.000	0.403	Ia	0.883	0.904	0.039	0.057	Ia
1482	HSC17cywe	1	1.460	-0.086	0.090	3	13	Ia?	True	0.647	0.470	0.001	0.529	II	0.624	0.684	0.226	0.090	Ia
1483	HSC17cywi	0	0.950	-0.031	0.042	3	8	nonIa	False	0.619	0.869	0.002	0.129	Ia	0.539	0.417	0.027	0.556	II
1484	HSC17cyxa	1	1.170	-0.082	0.108	3	13	nonIa	True	0.977	0.981	0.001	0.018	Ia	0.916	0.934	0.006	0.060	Ia
1485	HSC17cyzg	0	1.242	-0.020	0.018	2	14	Ia	True	0.951	0.956	0.000	0.043	Ia	0.937	0.894	0.002	0.104	Ia
1486	HSC17czaw	0	1.213	-0.012	0.013	2	20	Ia?	True	0.708	0.703	0.230	0.067	Ia	0.891	0.874	0.077	0.049	Ia
1487	HSC17czcb	0	0.215	0.000	0.000	1	15	nonIa	True	0.191	0.133	0.108	0.759	II	0.598	0.603	0.026	0.371	Ia
1488	HSC17czcy	0	0.212	0.000	0.000	1	19	nonIa	True	0.122	0.045	0.004	0.951	II	0.028	0.020	0.004	0.976	II
1489	HSC17czfk	1	0.472	0.000	0.000	1	4	UC	False	0.081	0.074	0.023	0.903	II	0.022	0.016	0.060	0.924	II
1490	HSC17czfm	1	2.030	-0.225	0.427	4	3	UC	False	0.515	0.398	0.000	0.601	II	0.253	0.256	0.443	0.301	Ibc
1491	HSC17czgk	1	0.920	-0.033	0.030	4	8	Ia	False	0.904	0.983	0.001	0.017	Ia	0.892	0.866	0.105	0.029	Ia
1492	HSC17czli	1	1.450	-0.081	0.084	3	11	nonIa	True	0.075	0.170	0.002	0.828	II	0.013	0.041	0.013	0.945	II
1493	HSC17cznl	1	0.680	-0.087	2.558	4	8	Ia?	False	0.132	0.057	0.010	0.933	II	0.103	0.067	0.018	0.915	II
1494	HSC17czpu	1	0.620	-0.034	0.030	4	7	Ia	False	0.548	0.698	0.001	0.302	Ia	0.395	0.406	0.036	0.558	II
1495	HSC17czqi	1	0.670	-0.041	0.051	4	5	Ia?	False	0.693	0.671	0.193	0.136	Ia	0.330	0.297	0.632	0.071	Ibc
1496	HSC17czsf	1	0.728	0.000	0.000	1	13	nonIa	True	0.120	0.169	0.290	0.540	II	0.079	0.076	0.265	0.659	II
1497	HSC17czvd	0	0.712	0.000	0.000	1	16	Ia?	True	0.432	0.518	0.431	0.051	Ia	0.449	0.477	0.327	0.196	Ia
1498	HSC17czvt	0	0.959	-0.019	0.023	2	13	Ia?	True	0.132	0.252	0.644	0.105	Ibc	0.197	0.272	0.568	0.159	Ibc
1499	HSC17czxb	1	1.280	-0.182	0.226	3	10	Ia	True	0.969	0.976	0.005	0.019	Ia	0.886	0.942	0.011	0.047	Ia
1500	HSC17daak	0	0.987	-0.047	0.014	2	15	nonIa	True	0.326	0.280	0.123	0.598	II	0.489	0.405	0.222	0.373	Ia
1501	HSC17dadi	0	0.973	0.000	0.000	1	13	Ia	True	0.995	0.977	0.004	0.019	Ia	0.985	0.976	0.009	0.015	Ia
1502	HSC17dadp	0	0.830	-0.047	0.055	3	17	nonIa	True	0.144	0.143	0.019	0.838	II	0.084	0.113	0.025	0.862	II
1503	HSC17dahj	0	1.460	-0.091	0.125	3	16	Ia	True	0.805	0.664	0.001	0.335	Ia	0.721	0.718	0.053	0.229	Ia
1504	HSC17dant	0	0.927	0.000	0.000	1	15	nonIa	True	0.021	0.023	0.006	0.971	II	0.005	0.007	0.015	0.977	II
1505	HSC17daom	0	0.942	0.000	0.000	1	13	Ia	True	0.752	0.737	0.026	0.236	Ia	0.654	0.597	0.121	0.283	Ia
1506	HSC17dasn	0	1.022	0.000	0.000	1	11	Ia?	True	0.848	0.892	0.000	0.108	Ia	0.785	0.785	0.042	0.173	Ia
1507	HSC17davg	0	0.891	0.000	0.000	1	20	nonIa	True	0.067	0.028	0.010	0.961	II	0.039	0.045	0.025	0.929	II
1508	HSC17davq	0	1.152	0.000	0.000	1	17	Ia?	True	0.302	0.294	0.505	0.201	Ibc	0.580	0.537	0.087	0.375	Ia
1509	HSC17davs	0	3.340	-2.745	1.266	2	0	UC	NaN	0.363	0.340	0.000	0.659	II	0.295	0.356	0.351	0.293	Ia
1510	HSC17dawd	0	2.100	-0.201	0.310	3	3	UC	True	0.055	0.170	0.001	0.829	II	0.023	0.011	0.189	0.800	II
1511	HSC17dayl	0	0.666	0.000	0.000	1	17	Ia?	True	0.273	0.211	0.038	0.751	II	0.238	0.151	0.022	0.827	II
1512	HSC17dazm	0	1.498	-0.089	0.136	2	13	nonIa	True	0.099	0.122	0.000	0.878	II	0.080	0.048	0.041	0.910	II
1513	HSC17dbac	0	1.810	-0.022	0.012	3	5	nonIa	False	0.187	0.069	0.002	0.929	II	0.011	0.014	0.055	0.932	II
1514	HSC17dbby	1	0.749	0.000	0.000	1	11	Ia	True	0.733	0.921	0.007	0.072	Ia	0.474	0.630	0.048	0.322	Ia
1515	HSC17dbjm	0	0.376	0.000	0.000	1	13	Ia	True	0.723	0.755	0.114	0.132	Ia	0.947	0.928	0.021	0.051	Ia
1516	HSC17dbkd	0	1.130	-0.040	0.049	3	21	nonIa	True	0.748	0.747	0.035	0.218	Ia	0.297	0.470	0.135	0.394	Ia
1517	HSC17dbkw	1	0.440	-0.019	0.028	3	8	Ia	True	0.208	0.329	0.331	0.340	II	0.462	0.405	0.067	0.528	II
1518	HSC17dbmy	0	1.124	0.000	0.000	1	11	nonIa	True	0.179	0.208	0.016	0.777	II	0.206	0.205	0.011	0.783	II
1519	HSC17dbnp	0	0.687	-0.092	0.079	2	13	Ia?	True	0.433	0.684	0.038	0.278	Ia	0.889	0.872	0.034	0.094	Ia
1520	HSC17dbnx	0	0.705	0.000	0.000	1	17	nonIa	True	0.051	0.071	0.025	0.905	II	0.046	0.081	0.030	0.889	II
1521	HSC17dbny	0	1.147	-0.016	0.014	2	13	Ia	True	0.982	0.982	0.000	0.018	Ia	0.928	0.946	0.002	0.051	Ia
1522	HSC17dboe	0	1.130	-0.036	0.025	3	17	Ia?	True	0.941	0.905	0.006	0.089	Ia	0.960	0.961	0.002	0.037	Ia
1523	HSC17dbow	0	1.106	-0.057	0.068	2	13	Ia?	True	0.901	0.913	0.067	0.020	Ia	0.863	0.842	0.047	0.110	Ia
1524	HSC17dbpf	0	2.250	-0.530	0.076	2	3	UC	True	0.087	0.108	0.000	0.892	II	0.115	0.107	0.075	0.818	II
1525	HSC17dbpu	0	0.365	-0.002	0.001	1	17	nonIa	True	0.112	0.022	0.093	0.885	II	0.143	0.248	0.005	0.747	II
1526	HSC17dbpz	0	4.020	-3.505	0.225	3	17	nonIa	True	0.203	0.060	0.000	0.940	II	0.247	0.242	0.620	0.138	Ibc
1527	HSC17dbqu	0	1.497	-0.033	0.030	2	12	Ia	True	0.754	0.619	0.026	0.355	Ia	0.509	0.574	0.079	0.347	Ia
1528	HSC17dbrr	0	1.460	-0.001	0.000	1	14	nonIa	True	0.937	0.941	0.001	0.058	Ia	0.883	0.901	0.008	0.090	Ia
1529	HSC17dbru	0	1.167	-0.099	0.044	2	17	Ia?	True	0.864	0.925	0.013	0.062	Ia	0.976	0.967	0.002	0.031	Ia
1530	HSC17dbrw	3	0.183	0.000	0.000	1	4	UC	False	0.307	0.361	0.028	0.611	II	0.061	0.453	0.023	0.525	II
1531	HSC17dbrx	0	0.755	0.000	0.000	1	17	nonIa	True	0.020	0.015	0.003	0.983	II	0.013	0.004	0.002	0.994	II
1532	HSC17dbsb	0	0.989	-0.033	0.045	2	13	Ia	True	0.898	0.889	0.073	0.037	Ia	0.962	0.933	0.018	0.049	Ia
1533	HSC17dbsd	0	1.175	0.000	0.000	1	13	Ia?	True	0.788	0.818	0.001	0.181	Ia	0.767	0.758	0.006	0.236	Ia
1534	HSC17dbso	0	0.352	0.000	0.000	1	17	nonIa	True	0.107	0.037	0.792	0.172	Ibc	0.162	0.132	0.549	0.319	Ibc
1535	HSC17dbsx	2	0.842	0.000	0.000	1	14	Ia	True	0.795	0.862	0.011	0.127	Ia	0.849	0.820	0.003	0.177	Ia
1536	HSC17dbtb	0	3.019	-0.036	0.034	2	0	UC	NaN	0.762	0.866	0.001	0.133	Ia	0.384	0.230	0.204	0.566	II
1537	HSC17dbtf	0	2.155	-0.248	0.225	2	3	UC	True	0.094	0.060	0.001	0.939	II	0.057	0.056	0.573	0.371	Ibc
1538	HSC17dbtg	0	NaN	0.000	0.000	0	13	Ia	True	NaN	NaN	NaN	NaN	NaN	0.283	0.211	0.335	0.455	II
1539	HSC17dbth	0	1.155	-0.012	0.012	2	13	Ia	True	0.544	0.659	0.003	0.338	Ia	0.542	0.522	0.126	0.352	Ia
1540	HSC17dbti	0	0.692	0.000	0.000	1	23	Ia?	True	0.941	0.870	0.001	0.129	Ia	0.731	0.603	0.041	0.356	Ia
1541	HSC17dbts	0	NaN	0.000	0.000	0	16	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.062	0.085	0.315	0.600	II
1542	HSC17dbvp	0	1.350	-0.033	0.031	3	14	Ia	True	0.979	0.975	0.000	0.025	Ia	0.985	0.987	0.002	0.012	Ia
1543	HSC17dccd	0	0.380	-0.041	0.026	3	13	nonIa	True	0.033	0.050	0.816	0.134	Ibc	0.197	0.348	0.542	0.110	Ibc
1544	HSC17dccn	0	1.890	-0.094	0.103	3	9	Ia?	True	0.665	0.732	0.000	0.268	Ia	0.213	0.237	0.033	0.730	II
1545	HSC17dccz	0	0.676	-0.082	0.108	2	17	nonIa	True	0.048	0.030	0.232	0.739	II	0.035	0.021	0.013	0.966	II
1546	HSC17dcfs	0	1.100	-0.035	0.032	2	14	nonIa	True	0.048	0.066	0.002	0.931	II	0.035	0.037	0.009	0.955	II
1547	HSC17dcgc	0	0.342	0.000	0.000	1	14	nonIa	True	0.024	0.015	0.082	0.903	II	0.031	0.010	0.026	0.964	II
1548	HSC17dchk	0	1.125	-0.012	0.014	2	14	nonIa	True	0.155	0.113	0.008	0.879	II	0.134	0.109	0.018	0.873	II
1549	HSC17dckq	0	0.409	0.000	0.000	1	16	nonIa	True	0.032	0.009	0.004	0.987	II	0.367	0.128	0.003	0.870	II
1550	HSC17dcop	0	1.791	-0.282	0.400	2	9	nonIa	True	0.029	0.033	0.001	0.966	II	0.026	0.020	0.026	0.954	II
1551	HSC17dcsk	0	0.399	0.000	0.000	1	17	nonIa	True	0.282	0.084	0.009	0.907	II	0.110	0.184	0.171	0.644	II
1552	HSC17dcso	0	1.340	-0.047	0.053	3	3	UC	False	0.036	0.015	0.001	0.984	II	0.183	0.163	0.008	0.828	II
1553	HSC17dctf	0	2.700	-0.255	0.321	3	12	nonIa	True	0.080	0.075	0.004	0.921	II	0.014	0.019	0.159	0.822	II
1554	HSC17dctn	0	1.545	-0.118	0.141	2	9	nonIa	True	0.083	0.077	0.024	0.899	II	0.088	0.044	0.338	0.619	II
1555	HSC17dcuv	2	0.696	0.000	0.000	1	14	Ia?	True	0.467	0.226	0.376	0.398	II	0.115	0.169	0.134	0.697	II
1556	HSC17dcux	0	1.112	0.000	0.000	1	13	nonIa	True	0.069	0.045	0.005	0.950	II	0.045	0.030	0.043	0.927	II
1557	HSC17dcxa	0	0.880	0.000	0.000	1	22	nonIa	True	0.026	0.021	0.048	0.931	II	0.033	0.039	0.205	0.757	II
1558	HSC17dcxh	1	NaN	0.000	0.000	0	20	nonIa	True	NaN	NaN	NaN	NaN	NaN	0.056	0.077	0.043	0.880	II
1559	HSC17ddbu	4	0.740	-0.054	0.053	3	9	nonIa	False	0.506	0.549	0.199	0.251	Ia	0.856	0.848	0.036	0.116	Ia
1560	HSC17ddya	1	1.120	-0.049	0.043	4	5	nonIa	False	0.872	0.915	0.021	0.064	Ia	0.930	0.945	0.013	0.042	Ia
1561	HSC17deai	0	NaN	0.000	0.000	0	16	Ia?	True	NaN	NaN	NaN	NaN	NaN	0.042	0.044	0.588	0.368	Ibc
1562	HSC17dedb	2	0.721	0.000	0.000	1	1	UC	False	0.362	0.257	0.043	0.700	II	0.375	0.359	0.016	0.625	II
1563	HSC17dedx	2	3.470	-2.715	0.300	4	0	UC	NaN	0.085	0.037	0.000	0.963	II	0.083	0.052	0.070	0.878	II
1564	HSC17deep	2	0.702	0.000	0.000	1	8	Ia?	False	0.039	0.026	0.007	0.968	II	0.019	0.009	0.004	0.987	II
1565	HSC17deex	2	0.680	-0.061	2.976	4	4	UC	False	0.936	0.940	0.010	0.049	Ia	0.910	0.882	0.051	0.066	Ia
1566	HSC17defr	2	0.710	-0.028	0.038	4	4	UC	False	0.606	0.735	0.018	0.247	Ia	0.317	0.314	0.361	0.325	Ibc
1567	HSC17degd	3	0.326	0.000	0.000	1	1	UC	False	0.534	0.590	0.184	0.227	Ia	0.609	0.567	0.112	0.322	Ia
1568	HSC17deie	3	1.500	-0.353	0.116	4	-1	UC	False	0.199	0.259	0.002	0.740	II	0.216	0.232	0.066	0.701	II
1569	HSC17deil	3	1.210	-0.058	0.063	4	-2	UC	False	0.492	0.683	0.005	0.312	Ia	0.220	0.188	0.026	0.786	II
1570	HSC17demv	0	1.570	-0.084	0.088	3	9	nonIa	True	0.732	0.765	0.001	0.235	Ia	0.244	0.170	0.013	0.817	II
1571	HSC17demy	0	1.251	-0.018	0.013	2	8	nonIa	False	0.643	0.695	0.010	0.296	Ia	0.348	0.323	0.221	0.456	II
1572	HSC17denh	0	1.290	-0.030	0.035	3	14	Ia	True	0.465	0.544	0.301	0.155	Ia	0.303	0.336	0.371	0.293	Ibc
1573	HSC17denp	0	1.429	0.000	0.000	1	14	Ia	True	0.532	0.684	0.079	0.237	Ia	0.336	0.465	0.274	0.261	Ia
1574	HSC17depi	3	NaN	0.000	0.000	0	4	UC	False	NaN	NaN	NaN	NaN	NaN	0.052	0.128	0.036	0.836	II
1575	HSC17derr	1	0.796	0.000	0.000	1	1	UC	False	0.954	0.941	0.000	0.059	Ia	0.812	0.866	0.007	0.127	Ia
1576	HSC17detp	1	0.720	-0.028	0.035	4	5	Ia	False	0.873	0.898	0.054	0.048	Ia	0.847	0.934	0.017	0.049	Ia
1577	HSC17detw	1	0.533	0.000	0.000	1	8	Ia?	True	0.160	0.145	0.023	0.832	II	0.273	0.172	0.028	0.800	II
1578	HSC17devb	0	1.171	0.000	0.000	1	11	Ia	True	0.952	0.939	0.001	0.060	Ia	0.848	0.938	0.050	0.012	Ia
1579	HSC17deve	0	0.372	0.000	0.000	1	10	nonIa	True	0.079	0.126	0.020	0.854	II	0.142	0.127	0.040	0.832	II
1580	HSC17devt	1	0.364	0.000	0.000	1	16	nonIa	True	0.055	0.042	0.007	0.950	II	0.085	0.046	0.005	0.948	II
1581	HSC17dewe	0	1.090	-0.027	0.027	2	11	Ia	True	0.947	0.942	0.000	0.058	Ia	0.909	0.876	0.004	0.121	Ia
1582	HSC17dewl	0	1.300	-0.040	0.036	2	11	Ia	True	0.989	0.982	0.000	0.018	Ia	0.987	0.984	0.002	0.014	Ia
1583	HSC17deyd	0	0.683	0.000	0.000	1	10	Ia	True	0.648	0.791	0.093	0.116	Ia	0.834	0.775	0.049	0.176	Ia
1584	HSC17dfda	1	0.352	0.000	0.000	1	1	UC	False	0.925	0.980	0.001	0.019	Ia	0.834	0.915	0.009	0.077	Ia
1585	HSC17dffu	1	0.670	-0.048	0.057	4	2	UC	False	0.072	0.096	0.005	0.898	II	0.070	0.042	0.010	0.948	II
1586	HSC17dffw	1	0.630	-0.029	0.041	4	2	UC	False	0.158	0.278	0.082	0.639	II	0.129	0.087	0.309	0.604	II
1587	HSC17dfhb	1	1.160	-0.039	0.042	4	-1	UC	False	0.454	0.493	0.002	0.505	II	0.235	0.345	0.110	0.545	II
1588	HSC17dfhc	2	0.676	0.000	0.000	1	7	nonIa	False	0.368	0.172	0.008	0.820	II	0.162	0.176	0.027	0.796	II
1589	HSC17dfhu	1	0.544	0.000	0.000	1	8	nonIa	True	0.010	0.011	0.060	0.929	II	0.011	0.003	0.060	0.936	II
1590	HSC17dfhw	0	1.090	-0.058	0.068	3	12	nonIa	True	0.130	0.147	0.013	0.841	II	0.105	0.074	0.034	0.892	II
1591	HSC17dfjf	1	1.720	-0.297	0.784	3	2	UC	True	0.463	0.206	0.000	0.794	II	0.846	0.717	0.217	0.067	Ia
1592	HSC17dfko	1	1.844	-0.513	0.119	2	7	nonIa	False	0.456	0.407	0.001	0.592	II	0.393	0.388	0.062	0.550	II
1593	HSC17dfkr	4	0.780	-0.051	0.052	4	8	Ia?	False	0.570	0.449	0.189	0.362	Ia	0.660	0.635	0.087	0.277	Ia
1594	HSC17dfmi	1	1.100	-0.127	0.110	4	2	UC	False	0.914	0.945	0.001	0.054	Ia	0.836	0.874	0.057	0.069	Ia
1595	HSC17dfnf	-1	0.560	-0.109	0.121	4	-2	UC	False	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
1596	HSC17dfny	2	1.230	-0.164	0.970	4	3	UC	False	0.287	0.559	0.003	0.437	Ia	0.059	0.070	0.002	0.928	II
1597	HSC17dfpa	1	0.580	-0.043	0.045	4	7	nonIa	True	0.162	0.235	0.005	0.760	II	0.136	0.150	0.021	0.828	II
1598	HSC17dfui	3	3.490	-2.691	0.162	4	0	UC	NaN	0.169	0.146	0.001	0.853	II	0.877	0.909	0.038	0.054	Ia
1599	HSC17dfva	1	0.880	-0.246	0.211	4	2	UC	False	0.904	0.943	0.006	0.051	Ia	0.891	0.900	0.039	0.061	Ia
1600	HSC17dfvj	1	1.460	-0.026	0.029	4	-1	UC	False	0.715	0.787	0.000	0.213	Ia	0.299	0.270	0.007	0.723	II
1601	HSC17dfxf	1	0.533	0.000	0.000	1	1	UC	False	0.920	0.954	0.017	0.029	Ia	0.856	0.792	0.035	0.173	Ia
1602	HSC17dfyj	0	1.122	0.000	0.000	1	11	Ia?	True	0.014	0.036	0.000	0.964	II	0.007	0.011	0.004	0.985	II
1603	HSC17dgai	1	0.866	0.000	0.000	1	17	nonIa	True	0.370	0.302	0.007	0.692	II	0.449	0.438	0.075	0.487	II
1604	HSC17dgdh	2	1.330	-0.061	0.057	4	0	UC	False	0.713	0.765	0.005	0.229	Ia	0.606	0.634	0.214	0.152	Ia
1605	HSC17dgdi	2	1.620	-0.106	0.182	4	2	UC	False	0.638	0.789	0.004	0.206	Ia	0.300	0.387	0.231	0.382	Ia
1606	HSC17dgfi	2	0.630	-0.141	0.262	4	2	UC	False	0.576	0.387	0.583	0.030	Ibc	0.630	0.622	0.245	0.133	Ia
1607	HSC17dgjf	2	0.610	-0.028	0.036	4	2	UC	False	0.140	0.097	0.012	0.891	II	0.137	0.183	0.020	0.797	II
1608	HSC17dgjh	2	1.360	-0.104	0.131	4	5	Ia	False	0.928	0.972	0.001	0.027	Ia	0.912	0.957	0.010	0.033	Ia
1609	HSC17dgjl	2	0.660	-0.046	0.040	4	2	UC	False	0.169	0.107	0.030	0.863	II	0.230	0.221	0.022	0.756	II
1610	HSC17dglu	2	0.601	0.000	0.000	1	1	UC	False	0.672	0.704	0.002	0.294	Ia	0.751	0.689	0.020	0.290	Ia
1611	HSC17dgnw	1	1.170	-0.033	0.030	4	5	nonIa	False	0.101	0.059	0.001	0.941	II	0.027	0.007	0.005	0.988	II
1612	HSC17dgqc	1	0.338	0.000	0.000	1	1	UC	False	0.133	0.085	0.749	0.166	Ibc	0.054	0.061	0.853	0.086	Ibc
1613	HSC17dgse	1	1.280	-0.028	0.028	4	-1	UC	False	0.643	0.623	0.000	0.376	Ia	0.295	0.485	0.220	0.295	Ia
1614	HSC17dgsg	1	0.770	-0.030	0.032	4	8	nonIa	False	0.415	0.516	0.326	0.158	Ia	0.255	0.293	0.053	0.654	II
1615	HSC17dgwm	0	NaN	0.000	0.000	0	10	Ia?	True	NaN	NaN	NaN	NaN	NaN	0.414	0.536	0.139	0.324	Ia
1616	HSC17dgxv	0	0.470	0.000	0.000	1	10	nonIa	True	0.239	0.339	0.621	0.040	Ibc	0.150	0.334	0.475	0.191	Ibc
1617	HSC17dhcf	0	0.850	-0.024	0.026	3	11	nonIa	False	0.184	0.241	0.170	0.589	II	0.095	0.103	0.079	0.818	II
1618	HSC17dhck	0	0.075	0.000	0.000	1	7	nonIa	True	0.232	0.443	0.435	0.122	Ia	0.445	0.500	0.080	0.420	Ia
1619	HSC17dhdi	0	0.725	-0.004	0.005	1	13	Ia?	True	0.077	0.104	0.026	0.870	II	0.069	0.053	0.033	0.915	II
1620	HSC17dhea	0	0.975	-0.029	0.018	2	13	nonIa	True	0.056	0.068	0.005	0.928	II	0.053	0.064	0.011	0.925	II
1621	HSC17dhfn	1	0.677	0.000	0.000	1	16	nonIa	True	0.178	0.167	0.004	0.829	II	0.219	0.268	0.041	0.691	II
1622	HSC17dhgj	0	2.365	-0.684	0.329	2	1	UC	False	0.077	0.093	0.000	0.907	II	0.030	0.018	0.003	0.979	II
1623	HSC17dhgp	1	0.990	-0.051	0.051	4	12	nonIa	True	0.183	0.196	0.043	0.760	II	0.183	0.222	0.026	0.752	II
1624	HSC17dhih	4	0.820	-0.040	0.033	4	2	UC	False	0.380	0.316	0.009	0.675	II	0.487	0.354	0.035	0.611	II
1625	HSC17dhii	1	0.850	-0.033	0.044	4	7	Ia?	False	0.700	0.784	0.084	0.132	Ia	0.590	0.671	0.211	0.118	Ia
1626	HSC17dhim	3	1.030	-0.051	0.052	4	3	UC	False	0.544	0.497	0.349	0.154	Ia	0.414	0.741	0.195	0.064	Ia
1627	HSC17dhiz	3	1.110	-0.063	0.056	4	-1	UC	False	0.917	0.930	0.012	0.058	Ia	0.923	0.897	0.019	0.084	Ia
1628	HSC17dhjr	1	1.070	-0.042	0.053	4	2	UC	False	0.033	0.074	0.002	0.923	II	0.012	0.008	0.121	0.871	II
1629	HSC17dhkt	1	0.690	-0.082	0.084	4	3	UC	False	0.873	0.912	0.041	0.047	Ia	0.927	0.886	0.025	0.089	Ia
1630	HSC17dhls	3	0.530	0.000	0.000	1	0	UC	False	0.613	0.662	0.011	0.327	Ia	0.527	0.326	0.015	0.659	II
1631	HSC17dhly	1	NaN	0.000	0.000	0	2	UC	False	NaN	NaN	NaN	NaN	NaN	0.265	0.247	0.061	0.692	II
1632	HSC17dhoq	1	1.370	-0.041	0.048	4	-1	UC	False	0.408	0.500	0.016	0.484	Ia	0.546	0.613	0.116	0.271	Ia
1633	HSC17dhot	2	0.303	0.000	0.000	1	0	UC	False	0.405	0.447	0.275	0.278	Ia	0.433	0.208	0.515	0.277	Ibc
1634	HSC17dhpf	1	0.868	0.000	0.000	1	5	Ia?	False	0.061	0.058	0.019	0.923	II	0.019	0.051	0.028	0.922	II
1635	HSC17dhpw	2	0.540	-0.043	0.034	4	4	UC	False	0.035	0.046	0.158	0.796	II	0.147	0.113	0.017	0.870	II
1636	HSC17dhqi	4	0.830	-0.066	0.072	4	6	Ia	False	0.441	0.492	0.033	0.475	Ia	0.733	0.753	0.028	0.219	Ia
1637	HSC17dhsf	1	0.930	-0.084	0.163	4	-1	UC	False	0.840	0.791	0.001	0.209	Ia	0.736	0.809	0.011	0.180	Ia
1638	HSC17dhtk	1	0.900	-0.070	0.082	3	4	UC	False	0.797	0.863	0.037	0.100	Ia	0.599	0.815	0.055	0.130	Ia
1639	HSC17dhvc	1	0.620	-0.032	0.035	4	2	UC	False	0.093	0.095	0.107	0.798	II	0.363	0.483	0.045	0.472	Ia
1640	HSC17dhvf	1	0.620	-0.341	1.466	3	3	UC	True	0.861	0.712	0.024	0.264	Ia	0.654	0.712	0.007	0.281	Ia
1641	HSC17dhvg	0	0.730	-0.025	0.036	3	17	nonIa	True	0.047	0.082	0.066	0.852	II	0.126	0.090	0.318	0.592	II
1642	HSC17dhvr	0	0.689	-0.049	0.040	2	12	nonIa	True	0.035	0.039	0.005	0.956	II	0.031	0.017	0.009	0.974	II
1643	HSC17dhvx	0	0.870	-0.048	0.060	3	14	Ia	True	0.943	0.944	0.004	0.052	Ia	0.926	0.948	0.003	0.048	Ia
1644	HSC17dhwl	0	0.670	-0.038	0.041	3	11	nonIa	False	0.194	0.204	0.001	0.795	II	0.085	0.098	0.027	0.876	II
1645	HSC17dhwy	0	1.360	-0.117	0.529	3	8	Ia?	False	0.244	0.245	0.001	0.755	II	0.051	0.116	0.116	0.768	II
1646	HSC17dhxv	1	0.423	0.000	0.000	1	9	nonIa	True	0.232	0.144	0.787	0.069	Ibc	0.644	0.671	0.246	0.084	Ia
1647	HSC17dhyl	0	1.133	0.000	0.000	1	11	nonIa	True	0.105	0.054	0.040	0.906	II	0.057	0.039	0.033	0.928	II
1648	HSC17dhzb	0	1.410	-0.014	0.013	2	12	Ia	True	0.931	0.947	0.028	0.024	Ia	0.754	0.867	0.022	0.111	Ia
1649	HSC17dhzd	0	0.983	-0.021	0.017	2	11	Ia?	True	0.024	0.029	0.006	0.964	II	0.020	0.013	0.007	0.980	II
1650	HSC17dhze	0	0.799	-0.020	0.026	2	12	nonIa	True	0.033	0.022	0.008	0.970	II	0.010	0.024	0.003	0.973	II
1651	HSC17dhzf	1	1.070	0.000	0.000	1	11	Ia?	True	0.844	0.859	0.062	0.079	Ia	0.766	0.742	0.138	0.121	Ia
1652	HSC17dhzg	0	0.880	-0.035	0.037	3	11	nonIa	False	0.205	0.209	0.039	0.752	II	0.279	0.179	0.006	0.815	II
1653	HSC17dhzs	0	0.391	0.000	0.000	1	8	Ia	False	0.935	0.962	0.001	0.036	Ia	0.937	0.924	0.005	0.072	Ia
1654	HSC17dhzw	0	0.474	0.000	0.000	1	10	nonIa	True	0.032	0.006	0.002	0.992	II	0.008	0.009	0.001	0.990	II
1655	HSC17diao	0	1.270	-0.010	0.009	2	14	nonIa	True	0.074	0.052	0.006	0.941	II	0.064	0.045	0.011	0.944	II
1656	HSC17diat	0	0.909	0.000	0.000	1	12	Ia	True	0.672	0.835	0.000	0.165	Ia	0.679	0.429	0.003	0.568	II
1657	HSC17dibc	0	0.820	-0.035	0.027	2	12	Ia?	True	0.131	0.125	0.004	0.871	II	0.130	0.109	0.015	0.876	II
1658	HSC17dibf	0	1.598	-0.120	0.067	2	14	nonIa	True	0.195	0.088	0.001	0.911	II	0.029	0.024	0.006	0.969	II
1659	HSC17dibj	0	0.824	-0.010	0.011	2	12	nonIa	True	0.045	0.033	0.011	0.956	II	0.035	0.049	0.011	0.941	II
1660	HSC17dicq	0	2.064	-0.043	0.039	2	5	nonIa	False	0.661	0.461	0.001	0.538	II	0.713	0.765	0.032	0.203	Ia
1661	HSC17dics	0	1.168	0.000	0.000	1	9	Ia	True	0.990	0.990	0.000	0.010	Ia	0.972	0.983	0.002	0.015	Ia
1662	HSC17dida	0	0.881	0.000	0.000	1	16	nonIa	True	0.062	0.094	0.279	0.626	II	0.084	0.076	0.061	0.863	II
1663	HSC17dide	0	1.582	-0.245	0.693	2	7	Ia	True	0.583	0.527	0.000	0.473	Ia	0.943	0.935	0.001	0.064	Ia
1664	HSC17didx	0	0.827	0.000	0.000	1	13	nonIa	True	0.090	0.073	0.329	0.597	II	0.422	0.189	0.148	0.663	II
1665	HSC17didy	1	0.801	0.000	0.000	1	11	Ia?	True	0.936	0.923	0.006	0.071	Ia	0.689	0.835	0.031	0.134	Ia
1666	HSC17dige	1	2.680	-0.845	0.382	4	5	nonIa	True	0.113	0.031	0.000	0.969	II	0.506	0.392	0.018	0.590	II
1667	HSC17digp	3	NaN	0.000	0.000	0	3	UC	False	NaN	NaN	NaN	NaN	NaN	0.082	0.120	0.100	0.780	II
1668	HSC17dihx	1	0.970	-0.026	0.034	4	5	Ia?	True	0.690	0.834	0.056	0.110	Ia	0.758	0.795	0.077	0.128	Ia
1669	HSC17diki	1	0.990	-0.041	0.042	4	6	Ia?	False	0.906	0.838	0.062	0.100	Ia	0.902	0.902	0.040	0.058	Ia
1670	HSC17diox	1	0.913	0.000	0.000	1	1	UC	False	0.842	0.846	0.097	0.056	Ia	0.814	0.870	0.027	0.104	Ia
1671	HSC17disc	2	1.110	-0.052	0.046	4	-1	UC	False	0.271	0.188	0.014	0.798	II	0.126	0.216	0.023	0.761	II
1672	HSC17djaa	4	1.186	0.000	0.000	1	-1	UC	False	0.181	0.091	0.000	0.909	II	0.575	0.450	0.215	0.335	Ia
1673	HSC17djcl	1	1.280	-0.207	0.188	4	12	nonIa	True	0.655	0.775	0.001	0.224	Ia	0.527	0.460	0.068	0.472	II
1674	HSC17djem	1	1.500	-0.057	0.063	4	-2	UC	False	0.251	0.236	0.000	0.763	II	0.103	0.126	0.028	0.845	II
1675	HSC17djgr	1	1.560	-0.085	0.107	4	3	UC	False	0.489	0.445	0.001	0.553	II	0.227	0.134	0.018	0.848	II
1676	HSC17djkt	1	0.770	-0.416	0.162	3	5	nonIa	False	0.761	0.789	0.029	0.183	Ia	0.728	0.852	0.009	0.140	Ia
1677	HSC17djmc	1	1.027	-0.183	0.273	2	12	nonIa	True	0.165	0.222	0.047	0.731	II	0.158	0.141	0.054	0.806	II
1678	HSC17djnc	0	1.480	-0.044	0.063	2	11	Ia?	True	0.977	0.983	0.000	0.017	Ia	0.977	0.949	0.002	0.049	Ia
1679	HSC17djnf	1	0.630	0.000	0.000	1	7	nonIa	True	0.215	0.185	0.091	0.724	II	0.248	0.268	0.060	0.672	II
1680	HSC17djqd	0	1.538	-0.033	0.032	2	9	Ia	True	0.811	0.878	0.000	0.121	Ia	0.829	0.847	0.034	0.120	Ia
1681	HSC17djsm	0	1.000	-0.034	0.041	3	8	nonIa	False	0.815	0.846	0.007	0.147	Ia	0.873	0.804	0.023	0.173	Ia
1682	HSC17djsp	0	0.954	-0.021	0.024	2	8	Ia	True	0.604	0.436	0.086	0.477	II	0.785	0.773	0.026	0.201	Ia
1683	HSC17djsv	0	1.210	-0.066	0.063	3	11	nonIa	True	0.855	0.710	0.019	0.271	Ia	0.758	0.700	0.038	0.262	Ia
1684	HSC17djtc	0	1.089	-0.014	0.035	2	8	Ia	False	0.987	0.983	0.000	0.016	Ia	0.901	0.923	0.001	0.075	Ia
1685	HSC17djtf	0	0.540	0.000	0.000	1	10	nonIa	False	0.050	0.039	0.000	0.961	II	0.021	0.043	0.002	0.955	II
1686	HSC17djtj	0	0.868	0.000	0.000	1	11	Ia	False	0.662	0.745	0.006	0.249	Ia	0.688	0.710	0.027	0.263	Ia
1687	HSC17djtu	0	0.901	0.000	0.000	1	11	Ia	True	0.849	0.913	0.000	0.087	Ia	0.806	0.779	0.015	0.205	Ia
1688	HSC17djuy	0	0.801	0.000	0.000	1	11	Ia?	True	0.615	0.687	0.257	0.057	Ia	0.793	0.886	0.067	0.047	Ia
1689	HSC17djxx	0	0.499	-0.008	0.010	2	10	nonIa	True	0.111	0.174	0.411	0.415	II	0.072	0.186	0.512	0.302	Ibc
1690	HSC17djyb	0	3.260	-2.513	0.121	3	7	Ia?	False	0.252	0.147	0.000	0.853	II	0.941	0.909	0.014	0.077	Ia
1691	HSC17djyq	0	0.930	-0.048	0.019	2	8	nonIa	True	0.134	0.209	0.008	0.783	II	0.243	0.189	0.005	0.806	II
1692	HSC17djzk	0	0.955	-0.072	0.048	2	12	nonIa	True	0.571	0.506	0.110	0.384	Ia	0.454	0.517	0.167	0.316	Ia
1693	HSC17djzr	1	1.150	0.000	0.000	1	8	Ia	True	0.807	0.855	0.037	0.108	Ia	0.905	0.839	0.012	0.148	Ia
1694	HSC17dkay	0	0.311	-0.015	0.013	2	10	Ia?	True	0.485	0.669	0.185	0.146	Ia	0.843	0.750	0.024	0.225	Ia
1695	HSC17dkba	0	0.696	0.000	0.000	1	11	nonIa	False	0.027	0.016	0.042	0.942	II	0.026	0.033	0.015	0.951	II
1696	HSC17dkbj	1	1.146	0.000	0.000	1	9	nonIa	True	0.488	0.522	0.011	0.467	Ia	0.427	0.374	0.067	0.559	II
1697	HSC17dkbm	1	0.620	-0.103	0.118	3	8	Ia	False	0.915	0.948	0.005	0.047	Ia	0.843	0.901	0.021	0.078	Ia
1698	HSC17dken	1	1.190	-0.068	0.078	4	-1	UC	False	0.608	0.664	0.006	0.330	Ia	0.449	0.522	0.017	0.461	Ia
1699	HSC17dkeq	1	1.130	-0.080	0.144	4	-1	UC	False	0.213	0.178	0.005	0.817	II	0.103	0.094	0.025	0.881	II
1700	HSC17dkfm	1	2.980	-2.003	0.148	4	3	UC	False	0.180	0.237	0.000	0.763	II	0.045	0.066	0.016	0.919	II
1701	HSC17dkhi	2	0.459	0.000	0.000	1	4	UC	False	0.063	0.037	0.005	0.958	II	0.047	0.027	0.001	0.972	II
1702	HSC17dkhv	1	0.380	-0.024	0.022	4	2	UC	False	0.151	0.158	0.228	0.614	II	0.223	0.212	0.160	0.628	II
1703	HSC17dkmf	4	NaN	0.000	0.000	0	0	UC	False	NaN	NaN	NaN	NaN	NaN	0.334	0.322	0.200	0.478	II
1704	HSC17dksw	1	3.550	-0.202	0.184	4	0	UC	NaN	0.153	0.112	0.000	0.888	II	0.086	0.105	0.025	0.870	II
1705	HSC17dkuu	4	NaN	0.000	0.000	0	0	UC	False	NaN	NaN	NaN	NaN	NaN	0.541	0.399	0.038	0.563	II
1706	HSC17dkxh	1	0.519	0.000	0.000	1	5	nonIa	True	0.091	0.032	0.000	0.968	II	0.062	0.011	0.001	0.988	II
1707	HSC17dkxt	1	0.670	-0.034	0.044	4	1	UC	False	0.432	0.428	0.174	0.397	Ia	0.413	0.467	0.094	0.438	Ia
1708	HSC17dlac	1	3.710	-2.810	0.246	4	0	UC	NaN	0.246	0.020	0.000	0.980	II	0.103	0.156	0.021	0.822	II
1709	HSC17dlgs	1	0.860	-0.048	0.050	4	1	UC	False	0.254	0.146	0.005	0.849	II	0.355	0.307	0.007	0.686	II
1710	HSC17dlhb	1	1.200	-0.146	0.317	4	-1	UC	False	0.048	0.036	0.000	0.964	II	0.107	0.154	0.109	0.737	II
1711	HSC17dlix	1	0.650	-0.064	0.067	4	-2	UC	False	0.193	0.191	0.003	0.806	II	0.184	0.242	0.164	0.594	II
1712	HSC17dlkm	1	1.590	-0.224	1.111	4	-2	UC	False	0.095	0.093	0.000	0.907	II	0.068	0.183	0.212	0.605	II
1713	HSC17dlky	1	0.960	-0.078	0.103	4	-3	UC	False	0.168	0.190	0.008	0.802	II	0.055	0.073	0.079	0.848	II
1714	HSC17dllg	1	0.552	0.000	0.000	1	1	UC	False	0.375	0.574	0.069	0.358	Ia	0.262	0.337	0.132	0.531	II
1715	HSC17dlrc	1	1.970	-0.142	0.462	4	6	nonIa	False	0.408	0.366	0.000	0.634	II	0.222	0.265	0.034	0.701	II
1716	HSC17dlwf	0	1.567	-0.136	0.150	2	5	nonIa	False	0.401	0.193	0.002	0.805	II	0.055	0.058	0.019	0.924	II
1717	HSC17dmaw	0	1.207	-0.010	0.010	1	8	nonIa	False	0.027	0.016	0.007	0.978	II	0.022	0.027	0.066	0.907	II
1718	HSC17dmcg	1	0.371	0.000	0.000	1	2	UC	True	0.079	0.136	0.633	0.231	Ibc	0.068	0.034	0.770	0.196	Ibc
1719	HSC17dmdx	0	1.684	-0.099	0.156	2	5	nonIa	False	0.516	0.521	0.001	0.478	Ia	0.140	0.103	0.005	0.892	II
1720	HSC17dmfx	0	0.067	0.000	0.000	1	8	nonIa	True	0.116	0.053	0.069	0.878	II	0.068	0.050	0.284	0.666	II
1721	HSC17dmhr	0	0.981	0.000	0.000	1	11	nonIa	True	0.076	0.088	0.044	0.868	II	0.118	0.136	0.020	0.844	II
1722	HSC17dmky	0	0.697	0.000	0.000	1	4	UC	False	0.749	0.781	0.017	0.203	Ia	0.242	0.247	0.547	0.206	Ibc
1723	HSC17dmmh	1	0.769	0.000	0.000	1	10	nonIa	True	0.086	0.065	0.058	0.877	II	0.068	0.040	0.054	0.906	II
1724	HSC17dmnv	0	0.332	0.000	0.000	1	11	Ia	True	0.731	0.703	0.000	0.297	Ia	0.775	0.588	0.025	0.387	Ia
1725	HSC17dmug	0	1.333	-0.228	0.536	2	7	nonIa	False	0.217	0.095	0.003	0.901	II	0.085	0.130	0.038	0.832	II
1726	HSC17dmyq	1	0.600	-0.045	0.051	4	2	UC	False	0.093	0.108	0.075	0.817	II	0.104	0.102	0.030	0.868	II
1727	HSC17dmzw	1	0.430	-0.002	0.001	1	5	Ia?	False	0.512	0.479	0.142	0.379	Ia	0.692	0.795	0.016	0.189	Ia
1728	HSC17dmzy	0	0.438	0.000	0.000	1	10	nonIa	True	0.030	0.055	0.003	0.942	II	0.030	0.031	0.003	0.966	II
1729	HSC17dnbi	0	1.245	0.000	0.000	1	8	nonIa	False	0.949	0.924	0.017	0.059	Ia	0.790	0.726	0.029	0.244	Ia
1730	HSC17dnca	0	0.816	-0.063	0.071	2	11	nonIa	True	0.078	0.055	0.584	0.362	Ibc	0.149	0.123	0.258	0.619	II
1731	HSC17dnfh	0	NaN	0.000	0.000	0	7	Ia	False	NaN	NaN	NaN	NaN	NaN	0.973	0.970	0.007	0.023	Ia
1732	HSC17dngf	0	0.815	-0.083	0.088	2	11	Ia?	False	0.330	0.209	0.543	0.248	Ibc	0.338	0.340	0.102	0.558	II
1733	HSC17dngt	0	1.102	-0.022	0.012	2	8	Ia	False	0.961	0.934	0.019	0.047	Ia	0.859	0.866	0.058	0.076	Ia
1734	HSC17dnhr	0	0.497	-0.007	0.009	2	3	UC	False	0.303	0.226	0.003	0.771	II	0.081	0.079	0.006	0.915	II
1735	HSC17dnia	0	0.260	0.000	0.000	1	10	nonIa	True	0.060	0.097	0.041	0.862	II	0.042	0.070	0.004	0.925	II
1736	HSC17dnir	0	1.290	-0.078	0.015	2	8	Ia	False	0.902	0.901	0.005	0.094	Ia	0.817	0.818	0.137	0.046	Ia
1737	HSC17dnka	0	NaN	0.000	0.000	0	6	nonIa	False	NaN	NaN	NaN	NaN	NaN	0.825	0.919	0.016	0.064	Ia
1738	HSC17dnkb	0	0.963	-0.017	0.017	2	8	Ia	True	0.366	0.306	0.425	0.269	Ibc	0.102	0.062	0.852	0.086	Ibc
1739	HSC17dnqt	0	3.198	-2.769	0.523	2	0	UC	NaN	0.176	0.102	0.000	0.898	II	0.294	0.328	0.641	0.032	Ibc
1740	HSC17dnsy	0	0.830	-0.016	0.017	2	11	nonIa	False	0.032	0.022	0.250	0.728	II	0.024	0.065	0.183	0.752	II
1741	HSC17dnxa	0	0.573	0.000	0.000	1	10	Ia?	True	0.063	0.049	0.023	0.928	II	0.049	0.056	0.010	0.934	II
1742	HSC17dnxv	0	0.439	-0.014	0.010	2	7	Ia?	False	0.677	0.709	0.098	0.194	Ia	0.940	0.985	0.004	0.011	Ia
1743	HSC17dnyy	0	1.193	-0.036	0.027	2	8	Ia?	False	0.960	0.954	0.001	0.045	Ia	0.935	0.933	0.018	0.049	Ia
1744	HSC17doas	0	0.740	0.000	0.000	1	7	Ia	False	0.911	0.864	0.001	0.135	Ia	0.776	0.870	0.010	0.120	Ia
1745	HSC17dobu	0	NaN	0.000	0.000	0	7	Ia	False	NaN	NaN	NaN	NaN	NaN	0.793	0.876	0.059	0.065	Ia
1746	HSC17dodm	0	1.380	-0.229	0.214	4	13	nonIa	True	0.045	0.032	0.000	0.968	II	0.026	0.021	0.009	0.970	II
1747	HSC17dojr	0	0.850	-0.017	0.088	2	7	nonIa	False	0.602	0.629	0.305	0.066	Ia	0.853	0.865	0.057	0.078	Ia
1748	HSC17dolh	0	1.188	0.000	0.000	1	20	nonIa	True	0.138	0.127	0.002	0.871	II	0.076	0.079	0.008	0.913	II
1749	HSC17domx	0	2.200	-1.883	0.660	2	1	UC	False	0.183	0.110	0.000	0.890	II	0.042	0.055	0.004	0.941	II
1750	HSC17dopc	0	1.920	-0.130	0.260	3	5	Ia	False	0.752	0.701	0.000	0.299	Ia	0.215	0.126	0.002	0.873	II
1751	HSC17dopw	0	0.889	0.000	0.000	1	8	nonIa	False	0.923	0.975	0.009	0.016	Ia	0.944	0.941	0.010	0.049	Ia
1752	HSC17doqa	0	0.982	-0.020	0.022	2	5	nonIa	False	0.728	0.681	0.199	0.120	Ia	0.823	0.730	0.032	0.238	Ia
1753	HSC17dosk	0	0.124	0.000	0.000	1	15	nonIa	True	0.147	0.064	0.377	0.559	II	0.183	0.307	0.052	0.641	II
1754	HSC17dovi	0	0.641	-0.026	0.020	2	11	nonIa	False	0.073	0.051	0.009	0.940	II	0.108	0.054	0.003	0.944	II
1755	HSC17doxi	0	0.452	-0.009	0.021	2	3	UC	False	0.060	0.056	0.039	0.905	II	0.055	0.152	0.016	0.832	II
1756	HSC17dpbw	0	0.596	-0.022	0.019	2	3	UC	False	0.025	0.013	0.209	0.778	II	0.027	0.037	0.160	0.803	II
1757	HSC17dprh	1	0.740	-0.027	0.031	3	10	Ia?	False	0.189	0.190	0.033	0.778	II	0.312	0.267	0.168	0.565	II
1758	HSC17dprs	1	0.510	-0.044	0.033	4	-1	UC	False	0.636	0.505	0.076	0.419	Ia	0.428	0.551	0.035	0.414	Ia
1759	HSC17dpto	0	0.472	0.000	0.000	1	10	Ia?	False	0.053	0.030	0.014	0.956	II	0.045	0.021	0.010	0.968	II
1760	HSC17dpuj	0	NaN	0.000	0.000	0	4	UC	False	NaN	NaN	NaN	NaN	NaN	0.914	0.933	0.030	0.037	Ia
1761	HSC17dpup	0	0.731	0.000	0.000	1	7	Ia	False	0.944	0.929	0.001	0.070	Ia	0.940	0.960	0.011	0.029	Ia
1762	HSC17dpxx	0	1.360	-0.160	0.160	3	5	nonIa	False	0.294	0.294	0.000	0.706	II	0.138	0.142	0.002	0.856	II
1763	HSC17dpzy	0	0.730	0.000	0.000	1	9	nonIa	False	0.072	0.020	0.002	0.978	II	0.026	0.038	0.001	0.961	II
1764	HSC17dqam	0	0.382	-0.032	0.021	2	3	UC	False	0.205	0.283	0.650	0.068	Ibc	0.971	0.968	0.007	0.025	Ia
1765	HSC17dqcn	0	0.680	-0.038	2.598	3	3	UC	False	0.761	0.879	0.000	0.121	Ia	0.946	0.947	0.009	0.044	Ia
1766	HSC17dqdg	0	0.313	0.000	0.000	1	3	UC	False	0.088	0.044	0.015	0.940	II	0.095	0.094	0.024	0.882	II
1767	HSC17dqdp	0	0.371	0.000	0.000	1	3	UC	False	0.748	0.828	0.016	0.156	Ia	0.229	0.444	0.086	0.469	II
1768	HSC17dqes	0	0.379	-0.007	0.008	2	3	UC	False	0.145	0.197	0.197	0.606	II	0.323	0.306	0.110	0.584	II
1769	HSC17dqga	0	2.761	-0.125	0.087	2	0	UC	NaN	0.042	0.223	0.000	0.776	II	0.108	0.096	0.002	0.902	II
1770	HSC17dqhq	0	NaN	0.000	0.000	0	4	UC	False	NaN	NaN	NaN	NaN	NaN	0.795	0.859	0.015	0.126	Ia
1771	HSC17dqhr	0	0.927	0.000	0.000	1	2	UC	False	0.908	0.839	0.001	0.160	Ia	0.691	0.738	0.021	0.240	Ia
1772	HSC17dqhx	0	0.613	-0.012	0.027	2	3	UC	False	0.916	0.868	0.004	0.128	Ia	0.846	0.871	0.012	0.118	Ia
1773	HSC17dqij	0	0.228	0.000	0.000	1	3	UC	False	0.070	0.063	0.081	0.855	II	0.053	0.070	0.005	0.925	II
1774	HSC17dqip	0	1.250	-0.043	0.044	3	8	nonIa	False	0.385	0.339	0.014	0.647	II	0.359	0.389	0.066	0.545	II
1775	HSC17dqjb	0	0.609	-0.014	0.039	2	3	UC	False	0.050	0.047	0.010	0.943	II	0.058	0.059	0.010	0.931	II
1776	HSC17dqkl	0	1.242	0.000	0.000	1	5	nonIa	False	0.128	0.121	0.004	0.874	II	0.087	0.092	0.043	0.866	II
1777	HSC17dqkn	0	0.667	0.000	0.000	1	3	UC	False	0.916	0.868	0.070	0.061	Ia	0.917	0.930	0.030	0.040	Ia
1778	HSC17dqko	1	0.560	-0.031	0.048	3	0	UC	False	0.325	0.374	0.042	0.583	II	0.523	0.522	0.028	0.449	Ia
1779	HSC17dqlb	0	0.428	-0.001	0.001	1	3	UC	False	0.159	0.153	0.578	0.269	Ibc	0.495	0.532	0.282	0.185	Ia
1780	HSC17dqmr	0	0.690	-0.065	0.078	3	3	UC	False	0.277	0.356	0.220	0.424	II	0.246	0.334	0.327	0.338	II
1781	HSC17dqna	0	0.990	-0.024	0.018	2	3	UC	False	0.873	0.937	0.004	0.059	Ia	0.718	0.822	0.052	0.126	Ia
1782	HSC17dqnl	0	1.147	-0.016	0.017	2	2	UC	False	0.732	0.618	0.000	0.382	Ia	0.942	0.916	0.005	0.079	Ia
1783	HSC17dqoa	1	0.219	0.000	0.000	1	6	nonIa	False	0.226	0.319	0.203	0.478	II	0.440	0.397	0.124	0.479	II
1784	HSC17dqow	0	0.764	0.000	0.000	1	3	UC	False	0.692	0.706	0.157	0.137	Ia	0.719	0.710	0.020	0.269	Ia
1785	HSC17dqpd	0	0.913	-0.051	0.031	2	3	UC	False	0.829	0.889	0.044	0.067	Ia	0.970	0.952	0.004	0.044	Ia
1786	HSC17dqps	1	0.550	-0.076	0.101	3	1	UC	False	0.164	0.160	0.465	0.375	Ibc	0.158	0.120	0.073	0.807	II
1787	HSC17dqpw	0	NaN	0.000	0.000	0	0	UC	False	NaN	NaN	NaN	NaN	NaN	0.216	0.284	0.009	0.707	II
1788	HSC17dqsa	1	0.363	0.000	0.000	1	-1	UC	False	0.549	0.526	0.167	0.307	Ia	0.564	0.594	0.076	0.330	Ia
1789	HSC17dqsp	0	2.822	-0.057	0.061	2	0	UC	NaN	0.119	0.380	0.000	0.620	II	0.092	0.108	0.030	0.862	II
1790	HSC17dqst	0	0.922	0.000	0.000	1	7	nonIa	False	0.025	0.045	0.003	0.952	II	0.029	0.045	0.016	0.939	II
1791	HSC17dqtj	0	0.779	-0.008	0.009	2	3	UC	False	0.187	0.228	0.035	0.738	II	0.228	0.206	0.018	0.776	II
1792	HSC17dquv	0	0.758	0.000	0.000	1	3	UC	False	0.029	0.026	0.325	0.649	II	0.045	0.042	0.402	0.556	II
1793	HSC17dqvc	0	1.679	-0.302	0.577	2	1	UC	False	0.086	0.187	0.000	0.812	II	0.048	0.050	0.002	0.948	II
1794	HSC17dras	0	0.986	0.000	0.000	1	8	Ia?	False	0.778	0.783	0.004	0.213	Ia	0.803	0.678	0.006	0.315	Ia
1795	HSC17drba	0	1.018	0.000	0.000	1	8	nonIa	False	0.817	0.796	0.145	0.060	Ia	0.943	0.925	0.023	0.053	Ia
1796	HSC17drbu	0	0.325	0.000	0.000	1	3	UC	False	0.372	0.389	0.343	0.268	Ia	0.621	0.703	0.084	0.212	Ia
1797	HSC17drbx	0	1.120	-0.061	0.067	3	8	Ia	False	0.992	0.994	0.004	0.002	Ia	0.986	0.987	0.005	0.008	Ia
1798	HSC17drcf	0	0.960	-0.022	0.030	3	3	UC	False	0.720	0.792	0.048	0.159	Ia	0.519	0.604	0.130	0.265	Ia
1799	HSC17drct	0	0.931	0.000	0.000	1	2	UC	False	0.942	0.952	0.030	0.017	Ia	0.961	0.953	0.017	0.030	Ia
1800	HSC17drdf	0	0.936	0.000	0.000	1	2	UC	False	0.670	0.793	0.116	0.091	Ia	0.915	0.925	0.012	0.063	Ia
1801	HSC17drdi	0	1.075	0.000	0.000	1	3	UC	False	0.096	0.117	0.017	0.866	II	0.098	0.083	0.019	0.898	II
1802	HSC17drej	1	0.230	0.000	0.000	1	1	UC	False	0.515	0.534	0.112	0.354	Ia	0.855	0.935	0.006	0.058	Ia
1803	HSC17dreo	0	1.034	0.000	0.000	1	8	nonIa	False	0.078	0.101	0.087	0.813	II	0.109	0.062	0.310	0.628	II
1804	HSC17drfd	0	1.406	-0.029	0.043	2	2	UC	False	0.909	0.935	0.017	0.048	Ia	0.840	0.871	0.053	0.076	Ia
1805	HSC17drff	0	1.081	0.000	0.000	1	4	UC	False	0.605	0.563	0.300	0.137	Ia	0.726	0.732	0.090	0.177	Ia
1806	HSC17drfg	0	0.529	0.000	0.000	1	8	nonIa	False	0.020	0.015	0.873	0.111	Ibc	0.555	0.497	0.159	0.344	Ia
1807	HSC17drft	1	0.600	-0.027	0.032	3	7	Ia?	False	0.238	0.232	0.262	0.506	II	0.200	0.361	0.150	0.490	II
1808	HSC17drhs	1	1.016	0.000	0.000	1	-1	UC	False	0.535	0.404	0.056	0.540	II	0.411	0.435	0.110	0.455	II
1809	HSC17drmb	0	0.472	0.000	0.000	1	20	nonIa	True	0.226	0.255	0.014	0.731	II	0.485	0.478	0.012	0.510	II
1810	HSC17droe	0	0.930	-0.007	0.007	2	2	UC	False	0.682	0.712	0.200	0.088	Ia	0.879	0.853	0.062	0.085	Ia
1811	HSC17drov	0	0.850	0.000	0.000	1	7	nonIa	False	0.353	0.243	0.047	0.710	II	0.244	0.217	0.098	0.686	II
1812	HSC17drql	0	0.971	0.000	0.000	1	2	UC	False	0.964	0.964	0.004	0.032	Ia	0.917	0.907	0.030	0.063	Ia
1813	HSC17drrm	0	1.295	-0.031	0.087	2	2	UC	False	0.698	0.729	0.017	0.254	Ia	0.512	0.487	0.230	0.284	Ia
1814	HSC17drtt	0	0.820	-0.041	0.041	3	8	Ia?	False	0.075	0.101	0.148	0.751	II	0.108	0.079	0.195	0.727	II
1815	HSC17drwa	0	1.393	-0.017	0.017	2	2	UC	False	0.575	0.677	0.007	0.316	Ia	0.649	0.719	0.062	0.218	Ia
1816	HSC17drxc	0	2.226	-0.599	0.244	2	-1	UC	False	0.067	0.083	0.000	0.917	II	0.074	0.077	0.073	0.850	II
1817	HSC17drxj	0	1.119	0.000	0.000	1	2	UC	False	0.833	0.837	0.003	0.160	Ia	0.848	0.830	0.018	0.152	Ia
1818	HSC17dsid	0	4.197	-0.126	0.091	2	0	UC	NaN	0.035	0.015	0.000	0.985	II	0.661	0.710	0.090	0.200	Ia
1819	HSC17dskd	0	0.630	0.000	0.000	1	3	UC	False	0.889	0.863	0.087	0.050	Ia	0.873	0.873	0.072	0.054	Ia
1820	HSC17dsng	0	1.331	-0.048	0.048	2	7	Ia?	False	0.951	0.967	0.006	0.027	Ia	0.935	0.895	0.011	0.094	Ia
1821	HSC17dsoh	0	1.026	0.000	0.000	1	2	UC	False	0.968	0.968	0.011	0.020	Ia	0.911	0.923	0.022	0.055	Ia
1822	HSC17dsox	0	1.137	-0.034	0.041	2	2	UC	False	0.708	0.794	0.019	0.186	Ia	0.721	0.738	0.040	0.222	Ia
1823	HSC17dspl	0	0.624	0.000	0.000	1	9	nonIa	False	0.180	0.065	0.114	0.821	II	0.049	0.103	0.100	0.797	II

